Test-time Verification via Optimal Transport: Coverage, ROC, & Sub-optimality

While test-time scaling with verification has shown promise in improving the performance of large language models (LLMs), the role of the verifier and its imperfections remain underexplored. The effect of verification manifests through interactions of three quantities: (i) the generator's coverage, (ii) the verifier's region of convergence (ROC), and (iii) the sampling algorithm's sub-optimality. Though recent studies capture subsets of these factors, a unified framework quantifying the geometry of their interplay is missing. We frame verifiable test-time scaling as a transport problem. This characterizes the interaction of coverage, ROC, and sub-optimality, and uncovers that the sub-optimality--coverage curve exhibits three regimes. A transport regime -- where sub-optimality increases with coverage, a policy improvement regime -- where sub-optimality may decrease with coverage, depending on the verifier's ROC, and a saturation regime -- where sub-optimality plateaus, unaffected by coverage. We further propose and analyze two classes of sampling algorithms -- sequential and batched, and examine how their computational complexities shape these trade-offs. Empirical results with Qwen, Llama, and Gemma models corroborate our theoretical findings.

==> figures/intro/data/subopt_intro_J0.0.csv <==
x,y,j
1.01,0.023894655117619935,0.0
1.02,0.03379214533556579,0.0
1.03,0.04138675669305341,0.0
1.04,0.04778931023523987,0.0
1.05,0.0534300731419114,0.0
1.06,0.0585297126179516,0.0
1.07,0.06321931510487916,0.0
1.08,0.06758429067113159,0.0
1.09,0.0716839653528598,0.0
1.1,0.07556153407587755,0.0
1.11,0.07924960552009079,0.0
1.12,0.08277351338610682,0.0
1.1300000000000001,0.08615340423610669,0.0
1.1400000000000001,0.08940561282525838,0.0
1.1500000000000001,0.09254360133391183,0.0
1.1600000000000001,0.09557862047047974,0.0
1.1700000000000002,0.09852018693765258,0.0
1.1800000000000002,0.10137643600669738,0.0
1.1900000000000002,0.10415438694846227,0.0
1.2000000000000002,0.1068601462838228,0.0
1.2100000000000002,0.10949906578135729,0.0
1.2200000000000002,0.1120758669392301,0.0
1.2300000000000002,0.11459474025176727,0.0
1.2400000000000002,0.1170594252359032,0.0
1.2500000000000002,0.11947327558809967,0.0
1.2600000000000002,0.12183931271531373,0.0
1.2700000000000002,0.12416027007916024,0.0
1.2800000000000002,0.12643863020975832,0.0
1.2900000000000003,0.12867665581802323,0.0
1.3000000000000003,0.13087641611726697,0.0
1.3100000000000003,0.13303980922599826,0.0
1.3200000000000003,0.13516858134226317,0.0
1.3300000000000003,0.1372643432405882,0.0
1.3400000000000003,0.1393285845347609,0.0
1.3500000000000003,0.14136268606548907,0.0
1.3600000000000003,0.1433679307057196,0.0
1.3700000000000003,0.14534551282385713,0.0
1.3800000000000003,0.14729654660317062,0.0
1.3900000000000003,0.14922207338195653,0.0
1.4000000000000004,0.1511230681517551,0.0
1.4100000000000004,0.15300044532873106,0.0
1.4200000000000004,0.15485506389517917,0.0
1.4300000000000004,0.15668773199319092,0.0
1.4400000000000004,0.15849921104018158,0.0
1.4500000000000004,0.1602902194257342,0.0
1.4600000000000004,0.16206143584067131,0.0
1.4700000000000004,0.16381350228210745,0.0
1.4800000000000004,0.16554702677221364,0.0
1.4900000000000004,0.16726258582333953,0.0
1.5000000000000004,0.16896072667782897,0.0
1.5100000000000005,0.17064196934719789,0.0
1.5200000000000005,0.17230680847221339,0.0
1.5300000000000005,0.17395571502273222,0.0
1.5400000000000005,0.1755891378538548,0.0
1.5500000000000005,0.1772075051329656,0.0
1.5600000000000005,0.17881122565051677,0.0
1.5700000000000005,0.18040069002592543,0.0
1.5800000000000005,0.1819762718186633,0.0
1.5900000000000005,0.18353832855349322,0.0
1.6000000000000005,0.18508720266782366,0.0
1.6100000000000005,0.18662322238829238,0.0
1.6200000000000006,0.18814670254293597,0.0
1.6300000000000006,0.1896579453146375,0.0
1.6400000000000006,0.19115724094095948,0.0
1.6500000000000006,0.1926448683649529,0.0
1.6600000000000006,0.19412109584107554,0.0
1.6700000000000006,0.19558618149994655,0.0
1.6800000000000006,0.19704037387530515,0.0
1.6900000000000006,0.19848391239621924,0.0
1.7000000000000006,0.19991702784730478,0.0
1.7100000000000006,0.20133994279946052,0.0
1.7200000000000006,0.20275287201339476,0.0
1.7300000000000006,0.20415602281801543,0.0
1.7400000000000007,0.20554959546557136,0.0
1.7500000000000007,0.20693378346526706,0.0
1.7600000000000007,0.20830877389692454,0.0
1.7700000000000007,0.20967474770613184,0.0
1.7800000000000007,0.21103187998219614,0.0
1.7900000000000007,0.21238034022011085,0.0
1.8000000000000007,0.2137202925676456,0.0
1.8100000000000007,0.2150518960585794,0.0
1.8200000000000007,0.2163753048330147,0.0
1.8300000000000007,0.2176906683456368,0.0
1.8400000000000007,0.21899813156271458,0.0
1.8500000000000008,0.22029783514857798,0.0
1.8600000000000008,0.22158991564225128,0.0
1.8700000000000008,0.22287450562486963,0.0
1.8800000000000008,0.2241517338784602,0.0
1.8900000000000008,0.22542172553662623,0.0
1.9000000000000008,0.22668460222763265,0.0
1.9100000000000008,0.22794048221035693,0.0
1.9200000000000008,0.22918948050353455,0.0
1.9300000000000008,0.23043170900869966,0.0
1.9400000000000008,0.23166727662719233,0.0
1.9500000000000008,0.23289628937157852,0.0
1.9600000000000009,0.2341188504718064,0.0
1.9700000000000009,0.2353350604763983,0.0
1.9800000000000009,0.23654501734896055,0.0
1.9900000000000009,0.23774881656027239,0.0
2.000000000000001,0.23894655117619934,0.0
2.0100000000000007,0.24013831194166008,0.0
2.020000000000001,0.24132418736086123,0.0
2.030000000000001,0.2425042637740006,0.0
2.040000000000001,0.24367862543062746,0.0
2.0500000000000007,0.244847354559836,0.0
2.060000000000001,0.24601053143745708,0.0
2.070000000000001,0.24716823445040437,0.0
2.080000000000001,0.24832054015832047,0.0
2.0900000000000007,0.24946752335266015,0.0
2.100000000000001,0.2506092571133398,0.0
2.110000000000001,0.2517458128630744,0.0
2.120000000000001,0.25287726041951664,0.0
2.130000000000001,0.25400366804530605,0.0
2.140000000000001,0.25512510249612846,0.0
2.1500000000000012,0.256241629066883,0.0
2.160000000000001,0.25735331163604647,0.0
2.170000000000001,0.25846021270832004,0.0
2.180000000000001,0.2595623934556392,0.0
2.1900000000000013,0.26065991375662284,0.0
2.200000000000001,0.26175283223453394,0.0
2.210000000000001,0.26284120629381924,0.0
2.220000000000001,0.2639250921552933,0.0
2.2300000000000013,0.2650045448900265,0.0
2.240000000000001,0.2660796184519965,0.0
2.250000000000001,0.267150365709557,0.0
2.260000000000001,0.26821683847577515,0.0
2.2700000000000014,0.2692790875376884,0.0
2.280000000000001,0.27033716268452634,0.0
2.290000000000001,0.2713911127349421,0.0
2.300000000000001,0.272440985563296,0.0
2.3100000000000014,0.27348682812503067,0.0
2.320000000000001,0.2745286864811764,0.0
2.330000000000001,0.27556660582202275,0.0
2.340000000000001,0.2766006304899902,0.0
2.3500000000000014,0.2776308040017355,0.0
2.360000000000001,0.2786571690695218,0.0
2.370000000000001,0.27967976762188224,0.0
2.3800000000000012,0.2806986408236065,0.0
2.3900000000000015,0.2817138290950767,0.0
2.4000000000000012,0.28272537213097815,0.0
2.410000000000001,0.2837333089184103,0.0
2.4200000000000013,0.28473767775442027,0.0
2.4300000000000015,0.28573851626298136,0.0
2.4400000000000013,0.2867358614114392,0.0
2.450000000000001,0.28772974952644376,0.0
2.4600000000000013,0.2887202163093885,0.0
2.4700000000000015,0.2897072968513739,0.0
2.4800000000000013,0.29069102564771426,0.0
2.490000000000001,0.2916714366120036,0.0
2.5000000000000013,0.292648563089758,0.0
2.5100000000000016,0.2936224378716485,0.0
2.5200000000000014,0.29459309320634125,0.0
2.530000000000001,0.2955605608129577,0.0
2.5400000000000014,0.2965248718931687,0.0
2.5500000000000016,0.29748605714293586,0.0
2.5600000000000014,0.29844414676391307,0.0
2.570000000000001,0.29939917047451897,0.0
2.5800000000000014,0.3003511575206929,0.0
2.5900000000000016,0.30130013668634487,0.0
2.6000000000000014,0.3022461363035102,0.0
2.610000000000001,0.30318918426221947,0.0
2.6200000000000014,0.30412930802009214,0.0
2.6300000000000017,0.30506653461166483,0.0
2.6400000000000015,0.3060008906574621,0.0
2.6500000000000012,0.306932402372819,0.0
2.6600000000000015,0.30786109557646296,0.0
2.6700000000000017,0.30878699569886375,0.0
2.6800000000000015,0.30971012779035834,0.0
2.6900000000000013,0.3106305165290591,0.0
2.7000000000000015,0.3115481862285513,0.0
2.7100000000000017,0.31246316084538683,0.0
2.7200000000000015,0.31337546398638183,0.0
2.7300000000000013,0.31428511891572286,0.0
2.7400000000000015,0.31519214856188926,0.0
2.7500000000000018,0.31609657552439585,0.0
2.7600000000000016,0.31699842208036316,0.0
2.7700000000000014,0.3178977101909199,0.0
2.7800000000000016,0.3187944615074423,0.0
2.790000000000002,0.31968869737763655,0.0
2.8000000000000016,0.3205804388514684,0.0
2.8100000000000014,0.3214697066869444,0.0
2.8200000000000016,0.32235652135575,0.0
2.830000000000002,0.323240903048748,0.0
2.8400000000000016,0.32412287168134263,0.0
2.8500000000000014,0.32500244689871194,0.0
2.8600000000000017,0.3258796480809136,0.0
2.870000000000002,0.3267544943478668,0.0
2.8800000000000017,0.3276270045642149,0.0
2.8900000000000015,0.32849719734407185,0.0
2.9000000000000017,0.32936509105565526,0.0
2.910000000000002,0.3302307038258104,0.0
2.9200000000000017,0.3310940535444273,0.0
2.9300000000000015,0.331955157868755,0.0
2.9400000000000017,0.332814034227615,0.0
2.950000000000002,0.3336706998255167,0.0
2.9600000000000017,0.33452517164667905,0.0
2.9700000000000015,0.3353774664589589,0.0
2.9800000000000018,0.3362276008176903,0.0
2.990000000000002,0.3370755910694367,0.0
3.0000000000000018,0.33792145335565793,0.0
3.0100000000000016,0.3387652036162954,0.0
3.020000000000002,0.3396068575932767,0.0
3.030000000000002,0.3404464308339421,0.0
3.040000000000002,0.34128393869439577,0.0
3.0500000000000016,0.34211939634278277,0.0
3.060000000000002,0.34295281876249406,0.0
3.070000000000002,0.34378422075530185,0.0
3.080000000000002,0.34461361694442677,0.0
3.0900000000000016,0.3454410217775389,0.0
3.100000000000002,0.346266449529694,0.0
3.110000000000002,0.347089914306207,0.0
3.120000000000002,0.34791143004546443,0.0
3.1300000000000017,0.34873101052167715,0.0
3.140000000000002,0.34954866934757467,0.0
3.150000000000002,0.3503644199770435,0.0
3.160000000000002,0.3511782757077096,0.0
3.1700000000000017,0.3519902496834679,0.0
3.180000000000002,0.3528003548969588,0.0
3.190000000000002,0.3536086041919938,0.0
3.200000000000002,0.3544150102659312,0.0
3.2100000000000017,0.35521958567200385,0.0
3.220000000000002,0.35602234282159895,0.0
3.230000000000002,0.3568232939864915,0.0
3.240000000000002,0.35762245130103354,0.0
3.2500000000000018,0.358419826764299,0.0
3.260000000000002,0.35921543224218544,0.0
3.2700000000000022,0.36000927946947436,0.0
3.280000000000002,0.36080138005185086,0.0
3.290000000000002,0.36159174546788275,0.0
3.300000000000002,0.3623803870709618,0.0
3.3100000000000023,0.3631673160912063,0.0
3.320000000000002,0.3639525436373266,0.0
3.330000000000002,0.3647360806984553,0.0
3.340000000000002,0.36551793814594125,0.0
3.3500000000000023,0.3662981267351092,0.0
3.360000000000002,0.36707665710698645,0.0
3.370000000000002,0.3678535397899959,0.0
3.380000000000002,0.3686287852016173,0.0
3.3900000000000023,0.36940240365001703,0.0
3.400000000000002,0.3701744053356473,0.0
3.410000000000002,0.37094480035281546,0.0
3.420000000000002,0.3717135986912237,0.0
3.4300000000000024,0.37248081023748075,0.0
3.440000000000002,0.37324644477658475,0.0
3.450000000000002,0.3740105119933798,0.0
3.460000000000002,0.37477302147398517,0.0
3.4700000000000024,0.37553398270719807,0.0
3.480000000000002,0.37629340508587195,0.0
3.490000000000002,0.37705129790826886,0.0
3.500000000000002,0.3778076703793878,0.0
3.5100000000000025,0.37856253161226894,0.0
3.5200000000000022,0.379315890629275,0.0
3.530000000000002,0.3800677563633491,0.0
3.5400000000000023,0.3808181376592508,0.0
3.5500000000000025,0.3815670432747699,0.0
3.5600000000000023,0.38231448188191897,0.0
3.570000000000002,0.383060462068105,0.0
3.5800000000000023,0.3838049923372807,0.0
3.5900000000000025,0.3845480811110753,0.0
3.6000000000000023,0.3852897367299058,0.0
3.610000000000002,0.3860299674540697,0.0
3.6200000000000023,0.38676878146481797,0.0
3.6300000000000026,0.3875061868654101,0.0
3.6400000000000023,0.38824219168215107,0.0
3.650000000000002,0.3889768038654106,0.0
3.6600000000000024,0.38971003129062526,0.0
3.6700000000000026,0.39044188175928324,0.0
3.6800000000000024,0.3911723629998931,0.0
3.690000000000002,0.3919014826689357,0.0
3.7000000000000024,0.39262924835180085,0.0
3.7100000000000026,0.3933556675637077,0.0
3.7200000000000024,0.3940807477506103,0.0
3.730000000000002,0.394804496290088,0.0
3.7400000000000024,0.39552692049222155,0.0
3.7500000000000027,0.39624802760045397,0.0
3.7600000000000025,0.3969678247924385,0.0
3.7700000000000022,0.39768631918087166,0.0
3.7800000000000025,0.39840351781431366,0.0
3.7900000000000027,0.3991194276779948,0.0
3.8000000000000025,0.39983405569460956,0.0
3.8100000000000023,0.40054740872509725,0.0
3.8200000000000025,0.40125949356941093,0.0
3.8300000000000027,0.40197031696727326,0.0
3.8400000000000025,0.40267988559892104,0.0
3.8500000000000023,0.40338820608583753,0.0
3.8600000000000025,0.4040952849914734,0.0
3.8700000000000028,0.4048011288219564,0.0
3.8800000000000026,0.4055057440267895,0.0
3.8900000000000023,0.4062091369995388,0.0
3.9000000000000026,0.4069113140785104,0.0
3.910000000000003,0.40761228154741624,0.0
3.9200000000000026,0.40831204563603085,0.0
3.9300000000000024,0.4090106125208368,0.0
3.9400000000000026,0.4097079883256612,0.0
3.950000000000003,0.41040417912230154,0.0
3.9600000000000026,0.4110991909311427,0.0
3.9700000000000024,0.4117930297217646,0.0
3.9800000000000026,0.4124857014135401,0.0
3.990000000000003,0.4131772118762241,0.0
4.000000000000003,0.4138675669305341,0.0
4.0100000000000025,0.414556772348722,0.0
4.020000000000003,0.41524483385513683,0.0
4.030000000000003,0.4159317571267793,0.0
4.040000000000003,0.4166175477938491,0.0
4.0500000000000025,0.4173022114402824,0.0
4.060000000000002,0.4179857536042827,0.0
4.070000000000003,0.41866817977884363,0.0
4.080000000000003,0.4193494954122637,0.0
4.0900000000000025,0.42002970590865374,0.0
4.100000000000003,0.4207088166284374,0.0
4.110000000000003,0.42138683288884354,0.0
4.120000000000003,0.42206375996439227,0.0
4.130000000000003,0.42273960308737357,0.0
4.140000000000002,0.42341436744831906,0.0
4.150000000000003,0.4240880581964672,0.0
4.160000000000003,0.4247606804402217,0.0
4.170000000000003,0.4254322392476035,0.0
4.180000000000003,0.4261027396466962,0.0
4.190000000000003,0.4267721866260853,0.0
4.200000000000003,0.4274405851352912,0.0
4.210000000000003,0.4281079400851964,0.0
4.220000000000002,0.4287742563484661,0.0
4.230000000000003,0.42943953875996344,0.0
4.240000000000003,0.4301037921171588,0.0
4.250000000000003,0.43076702118053345,0.0
4.260000000000003,0.4314292306739776,0.0
4.270000000000003,0.4320904252851828,0.0
4.280000000000003,0.4327506096660294,0.0
4.290000000000003,0.43340978843296807,0.0
4.3000000000000025,0.43406796616739657,0.0
4.310000000000003,0.43472514741603135,0.0
4.320000000000003,0.4353813366912736,0.0
4.330000000000003,0.43603653847157137,0.0
4.340000000000003,0.4366907572017757,0.0
4.350000000000003,0.43734399729349227,0.0
4.360000000000003,0.43799626312542916,0.0
4.370000000000003,0.4386475590437386,0.0
4.380000000000003,0.43929788936235525,0.0
4.390000000000003,0.4399472583633295,0.0
4.400000000000003,0.44059567029715596,0.0
4.410000000000003,0.4412431293830989,0.0
4.4200000000000035,0.4418896398095119,0.0
4.430000000000003,0.44253520573415417,0.0
4.440000000000003,0.44317983128450256,0.0
4.450000000000003,0.4438235205580594,0.0
4.460000000000003,0.4444662776226562,0.0
4.470000000000003,0.44510810651675414,0.0
4.480000000000003,0.44574901124973926,0.0
4.490000000000003,0.44638899580221525,0.0
4.5000000000000036,0.447028064126292,0.0
4.510000000000003,0.4476662201458696,0.0
4.520000000000003,0.4483034677569204,0.0
4.530000000000003,0.4489398108277658,0.0
4.540000000000003,0.44957525319935054,0.0
4.550000000000003,0.45020979868551303,0.0
4.560000000000003,0.45084345107325247,0.0
4.570000000000003,0.4514762141229925,0.0
4.580000000000004,0.45210809156884174,0.0
4.590000000000003,0.4527390871188506,0.0
4.600000000000003,0.4533692044552653,0.0
4.610000000000003,0.4539984472347787,0.0
4.620000000000003,0.4546268190887776,0.0
4.6300000000000034,0.45525432362358753,0.0
4.640000000000003,0.45588096442071385,0.0
4.650000000000003,0.45650674503708066,0.0
4.660000000000004,0.45713166900526614,0.0
4.6700000000000035,0.45775573983373513,0.0
4.680000000000003,0.4583789610070691,0.0
4.690000000000003,0.45900133598619314,0.0
4.700000000000003,0.4596228682086001,0.0
4.7100000000000035,0.4602435610885721,0.0
4.720000000000003,0.46086341801739933,0.0
4.730000000000003,0.46148244236359653,0.0
4.740000000000004,0.462100637473116,0.0
4.7500000000000036,0.46271800666955915,0.0
4.760000000000003,0.46333455325438466,0.0
4.770000000000003,0.46395028050711445,0.0
4.780000000000003,0.46456519168553745,0.0
4.790000000000004,0.4651792900259105,0.0
4.800000000000003,0.46579257874315705,0.0
4.810000000000003,0.4664050610310636,0.0
4.820000000000004,0.4670167400624738,0.0
4.830000000000004,0.4676276189894799,0.0
4.840000000000003,0.4682377009436128,0.0
4.850000000000003,0.4688469890360289,0.0
4.860000000000003,0.46945548635769524,0.0
4.870000000000004,0.47006319597957275,0.0
4.8800000000000034,0.4706701209527966,0.0
4.890000000000003,0.47127626430885544,0.0
4.900000000000004,0.4718816290597677,0.0
4.910000000000004,0.4724862181982562,0.0
4.9200000000000035,0.4730900346979211,0.0
4.930000000000003,0.4736930815134101,0.0
4.940000000000003,0.4742953615805874,0.0
4.950000000000004,0.47489687781670054,0.0
4.9600000000000035,0.47549763312054477,0.0
4.970000000000003,0.4760976303726266,0.0
4.980000000000004,0.4766968724353247,0.0
4.990000000000004,0.477295362153049,0.0
5.0000000000000036,0.4778931023523987,0.0
5.010000000000003,0.4784900958423175,0.0
5.020000000000003,0.479086345414248,0.0
5.030000000000004,0.4796818538422839,0.0
5.040000000000004,0.4802766238833202,0.0
5.050000000000003,0.4808706582772026,0.0
5.060000000000004,0.4814639597468747,0.0
5.070000000000004,0.48205653099852325,0.0
5.080000000000004,0.48264837472172245,0.0
5.090000000000003,0.4832394935895763,0.0
5.100000000000003,0.48382989025885964,0.0
5.110000000000004,0.4844195673701571,0.0
5.120000000000004,0.48500852754800117,0.0
5.1300000000000034,0.4855967734010083,0.0
5.140000000000004,0.48618430752201397,0.0
5.150000000000004,0.4867711324882056,0.0
5.160000000000004,0.4873572508612549,0.0
5.1700000000000035,0.4879426651874482,0.0
5.180000000000003,0.48852737799781515,0.0
5.190000000000004,0.4891113918082569,0.0
5.200000000000004,0.48969470911967206,0.0
5.2100000000000035,0.4902773324180817,0.0
5.220000000000004,0.4908592641747533,0.0
5.230000000000004,0.49144050684632234,0.0
5.240000000000004,0.49202106287491415,0.0
5.2500000000000036,0.4926009346882628,0.0
5.260000000000003,0.4931801246998303,0.0
5.270000000000004,0.4937586353089232,0.0
5.280000000000004,0.4943364689008087,0.0
5.290000000000004,0.49491362784682963,0.0
5.300000000000004,0.49549011450451785,0.0
5.310000000000004,0.49606593121770637,0.0
5.320000000000004,0.49664108031664095,0.0
5.330000000000004,0.4972155641180897,0.0
5.340000000000003,0.4977893849254523,0.0
5.350000000000004,0.49836254502886773,0.0
5.360000000000004,0.49893504670532035,0.0
5.370000000000004,0.4995068922187463,0.0
5.380000000000004,0.5000780838201373,0.0
5.390000000000004,0.5006486237476442,0.0
5.400000000000004,0.5012185142266796,0.0
5.410000000000004,0.5017877574700186,0.0
5.4200000000000035,0.5023563556778994,0.0
5.430000000000004,0.5029243110381225,0.0
5.440000000000004,0.5034916257261487,0.0
5.450000000000004,0.5040583019051964,0.0
5.460000000000004,0.5046243417263383,0.0
5.470000000000004,0.5051897473285956,0.0
5.480000000000004,0.5057545208390333,0.0
5.490000000000004,0.5063186643728534,0.0
5.5000000000000036,0.5068821800334868,0.0
5.510000000000004,0.5074450699126855,0.0
5.520000000000004,0.5080073360906122,0.0
5.530000000000004,0.5085689806359313,0.0
5.5400000000000045,0.5091300056058965,0.0
5.550000000000004,0.5096904130464396,0.0
5.560000000000004,0.5102502049922569,0.0
5.570000000000004,0.5108093834668958,0.0
5.580000000000004,0.5113679504828399,0.0
5.590000000000004,0.5119259080415937,0.0
5.600000000000004,0.5124832581337659,0.0
5.610000000000004,0.5130400027391531,0.0
5.6200000000000045,0.5135961438268206,0.0
5.630000000000004,0.5141516833551848,0.0
5.640000000000004,0.5147066232720929,0.0
5.650000000000004,0.5152609655149032,0.0
5.660000000000004,0.5158147120105632,0.0
5.670000000000004,0.5163678646756886,0.0
5.680000000000004,0.5169204254166402,0.0
5.690000000000004,0.5174723961296005,0.0
5.700000000000005,0.5180237787006502,0.0
5.710000000000004,0.5185745750058426,0.0
5.720000000000004,0.5191247869112784,0.0
5.730000000000004,0.5196744162731799,0.0
5.740000000000004,0.5202234649379632,0.0
5.750000000000004,0.5207719347423114,0.0
5.760000000000004,0.5213198275132457,0.0
5.770000000000004,0.5218671450681966,0.0
5.780000000000005,0.5224138892150746,0.0
5.7900000000000045,0.522960061752339,0.0
5.800000000000004,0.5235056644690679,0.0
5.810000000000004,0.5240506991450257,0.0
5.820000000000004,0.5245951675507317,0.0
5.8300000000000045,0.5251390714475265,0.0
5.840000000000004,0.5256824125876385,0.0
5.850000000000004,0.5262251927142506,0.0
5.860000000000005,0.5267674135615644,0.0
5.8700000000000045,0.5273090768548653,0.0
5.880000000000004,0.5278501843105866,0.0
5.890000000000004,0.5283907376363729,0.0
5.900000000000004,0.5289307385311428,0.0
5.910000000000005,0.5294701886851518,0.0
5.920000000000004,0.530009089780053,0.0
5.930000000000004,0.5305474434889591,0.0
5.940000000000005,0.5310852514765029,0.0
5.950000000000005,0.5316225153988967,0.0
5.960000000000004,0.532159236903993,0.0
5.970000000000004,0.5326954176313423,0.0
5.980000000000004,0.533231059212252,0.0
5.990000000000005,0.5337661632698445,0.0
6.000000000000004,0.534300731419114,0.0
6.010000000000004,0.5348347652669844,0.0
6.020000000000005,0.5353682664123642,0.0
6.030000000000005,0.535901236446204,0.0
6.0400000000000045,0.5364336769515503,0.0
6.050000000000004,0.5369655895036014,0.0
6.060000000000004,0.5374969756697615,0.0
6.070000000000005,0.5380278370096944,0.0
6.0800000000000045,0.5385581750753768,0.0
6.090000000000004,0.5390879914111519,0.0
6.100000000000005,0.5396172875537812,0.0
6.110000000000005,0.5401460650324967,0.0
6.1200000000000045,0.5406743253690527,0.0
6.130000000000004,0.5412020700777762,0.0
6.140000000000004,0.5417293006656186,0.0
6.150000000000005,0.542256018632205,0.0
6.160000000000005,0.5427822254698842,0.0
6.170000000000004,0.5433079226637784,0.0
6.180000000000005,0.5438331116918317,0.0
6.190000000000005,0.5443577940248585,0.0
6.200000000000005,0.544881971126592,0.0
6.210000000000004,0.5454056444537315,0.0
6.220000000000004,0.5459288154559898,0.0
6.230000000000005,0.5464514855761399,0.0
6.240000000000005,0.5469736562500613,0.0
6.250000000000004,0.5474953289067864,0.0
6.260000000000005,0.5480165049685459,0.0
6.270000000000005,0.5485371858508138,0.0
6.280000000000005,0.5490573729623528,0.0
6.2900000000000045,0.5495770677052585,0.0
6.300000000000004,0.5500962714750031,0.0
6.310000000000005,0.5506149856604797,0.0
6.320000000000005,0.5511332116440455,0.0
6.3300000000000045,0.5516509508015646,0.0
6.340000000000005,0.5521682045024507,0.0
6.350000000000005,0.5526849741097095,0.0
6.360000000000005,0.5532012609799803,0.0
6.3700000000000045,0.5537170664635778,0.0
6.380000000000004,0.5542323919045333,0.0
6.390000000000005,0.5547472386406356,0.0
6.400000000000005,0.5552616080034709,0.0
6.410000000000005,0.5557755013184642,0.0
6.420000000000005,0.556288919904918,0.0
6.430000000000005,0.5568018650760522,0.0
6.440000000000005,0.5573143381390436,0.0
6.450000000000005,0.5578263403950644,0.0
6.460000000000004,0.5583378731393207,0.0
6.470000000000005,0.5588489376610912,0.0
6.480000000000005,0.5593595352437646,0.0
6.490000000000005,0.5598696671648771,0.0
6.500000000000005,0.5603793346961505,0.0
6.510000000000005,0.5608885391035284,0.0
6.520000000000005,0.561397281647213,0.0
6.530000000000005,0.5619055635817021,0.0
6.5400000000000045,0.5624133861558243,0.0
6.550000000000005,0.5629207506127752,0.0
6.560000000000005,0.5634276581901534,0.0
6.570000000000005,0.5639341101199947,0.0
6.580000000000005,0.5644401076288079,0.0
6.590000000000005,0.5649456519376093,0.0
6.600000000000005,0.5654507442619563,0.0
6.610000000000005,0.5659553858119828,0.0
6.6200000000000045,0.566459577792432,0.0
6.630000000000005,0.5669633214026902,0.0
6.640000000000005,0.5674666178368206,0.0
6.650000000000005,0.5679694682835955,0.0
6.6600000000000055,0.5684718739265296,0.0
6.670000000000005,0.5689738359439125,0.0
6.680000000000005,0.5694753555088405,0.0
6.690000000000005,0.5699764337892491,0.0
6.700000000000005,0.5704770719479445,0.0
6.710000000000005,0.5709772711426352,0.0
6.720000000000005,0.5714770325259627,0.0
6.730000000000005,0.5719763572455335,0.0
6.7400000000000055,0.5724752464439492,0.0
6.750000000000005,0.5729737012588364,0.0
6.760000000000005,0.5734717228228784,0.0
6.770000000000005,0.5739693122638442,0.0
6.780000000000005,0.5744664707046184,0.0
6.790000000000005,0.5749631992632314,0.0
6.800000000000005,0.5754594990528875,0.0
6.810000000000005,0.5759553711819956,0.0
6.820000000000006,0.5764508167541965,0.0
6.830000000000005,0.576945836868393,0.0
6.840000000000005,0.577440432618777,0.0
6.850000000000005,0.5779346050948587,0.0
6.860000000000005,0.5784283553814943,0.0
6.870000000000005,0.5789216845589136,0.0
6.880000000000005,0.5794145937027477,0.0
6.890000000000005,0.5799070838840567,0.0
6.900000000000006,0.5803991561693558,0.0
6.9100000000000055,0.5808908116206438,0.0
6.920000000000005,0.5813820512954285,0.0
6.930000000000005,0.581872876246754,0.0
6.940000000000005,0.5823632875232265,0.0
6.9500000000000055,0.5828532861690413,0.0
6.960000000000005,0.5833428732240074,0.0
6.970000000000005,0.5838320497235744,0.0
6.980000000000006,0.5843208166988579,0.0
6.9900000000000055,0.5848091751766642,0.0
7.000000000000005,0.585297126179516,0.0
7.010000000000005,0.5857846707256774,0.0
7.020000000000005,0.5862718098291784,0.0
7.030000000000006,0.5867585444998397,0.0
7.040000000000005,0.587244875743297,0.0
7.050000000000005,0.5877308045610254,0.0
7.060000000000006,0.5882163319503636,0.0
7.070000000000006,0.5887014589045371,0.0
7.080000000000005,0.5891861864126825,0.0
7.090000000000005,0.5896705154598713,0.0
7.100000000000005,0.5901544470271323,0.0
7.110000000000006,0.5906379820914757,0.0
7.120000000000005,0.5911211216259155,0.0
7.130000000000005,0.5916038665994926,0.0
7.140000000000006,0.5920862179772979,0.0
7.150000000000006,0.5925681767204938,0.0
7.1600000000000055,0.5930497437863373,0.0
7.170000000000005,0.5935309201282022,0.0
7.180000000000005,0.5940117066956007,0.0
7.190000000000006,0.5944921044342055,0.0
7.2000000000000055,0.5949721142858716,0.0
7.210000000000005,0.5954517371886577,0.0
7.220000000000006,0.5959309740768475,0.0
7.230000000000006,0.5964098258809711,0.0
7.2400000000000055,0.5968882935278261,0.0
7.250000000000005,0.5973663779404983,0.0
7.260000000000005,0.5978440800383829,0.0
7.270000000000006,0.5983214007372044,0.0
7.280000000000006,0.5987983409490379,0.0
7.290000000000005,0.5992749015823291,0.0
7.300000000000006,0.5997510835419143,0.0
7.310000000000006,0.6002268877290405,0.0
7.320000000000006,0.6007023150413858,0.0
7.330000000000005,0.6011773663730782,0.0
7.340000000000005,0.6016520426147163,0.0
7.350000000000006,0.6021263446533878,0.0
7.360000000000006,0.6026002733726896,0.0
7.370000000000005,0.6030738296527468,0.0
7.380000000000006,0.6035470143702314,0.0
7.390000000000006,0.6040198283983815,0.0
7.400000000000006,0.6044922726070204,0.0
7.4100000000000055,0.6049643478625747,0.0
7.420000000000005,0.6054360550280932,0.0
7.430000000000006,0.6059073949632653,0.0
7.440000000000006,0.6063783685244389,0.0
7.4500000000000055,0.6068489765646394,0.0
7.460000000000006,0.6073192199335867,0.0
7.470000000000006,0.6077890994777139,0.0
7.480000000000006,0.6082586160401843,0.0
7.4900000000000055,0.60872777046091,0.0
7.500000000000005,0.6091965635765687,0.0
7.510000000000006,0.6096649962206214,0.0
7.520000000000006,0.6101330692233295,0.0
7.530000000000006,0.6106007834117725,0.0
7.540000000000006,0.6110681396098641,0.0
7.550000000000006,0.61153513863837,0.0
7.560000000000006,0.6120017813149242,0.0
7.570000000000006,0.6124680684540462,0.0
7.580000000000005,0.6129340008671572,0.0
7.590000000000006,0.6133995793625965,0.0
7.600000000000006,0.6138648047456381,0.0
7.610000000000006,0.6143296778185068,0.0
7.620000000000006,0.6147941993803946,0.0
7.630000000000006,0.6152583702274763,0.0
7.640000000000006,0.6157221911529259,0.0
7.650000000000006,0.6161856629469322,0.0
7.6600000000000055,0.616648786396714,0.0
7.670000000000006,0.6171115622865369,0.0
7.680000000000006,0.6175739913977274,0.0
7.690000000000006,0.6180360745086895,0.0
7.700000000000006,0.618497812394919,0.0
7.710000000000006,0.6189592058290193,0.0
7.720000000000006,0.6194202555807167,0.0
7.730000000000006,0.6198809624168743,0.0
7.7400000000000055,0.6203413271015081,0.0
7.750000000000006,0.6208013503958012,0.0
7.760000000000006,0.6212610330581183,0.0
7.770000000000006,0.6217203758440206,0.0
7.7800000000000065,0.6221793795062807,0.0
7.790000000000006,0.6226380447948955,0.0
7.800000000000006,0.6230963724571026,0.0
7.810000000000006,0.6235543632373928,0.0
7.820000000000006,0.6240120178775248,0.0
7.830000000000006,0.6244693371165396,0.0
7.840000000000006,0.6249263216907737,0.0
7.850000000000006,0.6253829723338734,0.0
7.8600000000000065,0.6258392897768087,0.0
7.870000000000006,0.6262952747478863,0.0
7.880000000000006,0.6267509279727637,0.0
7.890000000000006,0.6272062501744624,0.0
7.900000000000006,0.6276612420733817,0.0
7.910000000000006,0.6281159043873116,0.0
7.920000000000006,0.6285702378314458,0.0
7.930000000000006,0.6290242431183956,0.0
7.940000000000007,0.629477920958202,0.0
7.950000000000006,0.6299312720583495,0.0
7.960000000000006,0.6303842971237785,0.0
7.970000000000006,0.6308369968568983,0.0
7.980000000000006,0.6312893719575994,0.0
7.990000000000006,0.6317414231232668,0.0
8.000000000000007,0.6321931510487917,0.0
8.010000000000005,0.6326445564265848,0.0
8.020000000000007,0.6330956399465885,0.0
8.030000000000006,0.6335464022962882,0.0
8.040000000000006,0.6339968441607263,0.0
8.050000000000006,0.6344469662225128,0.0
8.060000000000006,0.6348967691618381,0.0
8.070000000000007,0.6353462536564849,0.0
8.080000000000005,0.6357954203818398,0.0
8.090000000000007,0.6362442700109058,0.0
8.100000000000007,0.6366928032143134,0.0
8.110000000000007,0.6371410206603325,0.0
8.120000000000006,0.6375889230148846,0.0
8.130000000000006,0.6380365109415529,0.0
8.140000000000006,0.6384837851015954,0.0
8.150000000000006,0.6389307461539555,0.0
8.160000000000007,0.6393773947552731,0.0
8.170000000000005,0.6398237315598964,0.0
8.180000000000007,0.6402697572198928,0.0
8.190000000000007,0.6407154723850599,0.0
8.200000000000006,0.6411608777029368,0.0
8.210000000000006,0.6416059738188153,0.0
8.220000000000006,0.64205076137575,0.0
8.230000000000008,0.64249524101457,0.0
8.240000000000006,0.6429394133738888,0.0
8.250000000000007,0.6433832790901163,0.0
8.260000000000007,0.6438268387974676,0.0
8.270000000000007,0.6442700931279756,0.0
8.280000000000006,0.6447130427115,0.0
8.290000000000006,0.6451556881757382,0.0
8.300000000000006,0.6455980301462361,0.0
8.310000000000006,0.6460400692463977,0.0
8.320000000000007,0.646481806097496,0.0
8.330000000000005,0.6469232413186825,0.0
8.340000000000007,0.6473643755269982,0.0
8.350000000000007,0.6478052093373828,0.0
8.360000000000007,0.6482457433626853,0.0
8.370000000000006,0.6486859782136734,0.0
8.380000000000006,0.6491259144990441,0.0
8.390000000000008,0.649565552825433,0.0
8.400000000000006,0.6500048937974239,0.0
8.410000000000007,0.6504439380175592,0.0
8.420000000000007,0.6508826860863487,0.0
8.430000000000007,0.6513211386022799,0.0
8.440000000000007,0.6517592961618272,0.0
8.450000000000006,0.6521971593594611,0.0
8.460000000000006,0.6526347287876584,0.0
8.470000000000006,0.6530720050369104,0.0
8.480000000000008,0.6535089886957336,0.0
8.490000000000006,0.6539456803506773,0.0
8.500000000000007,0.6543820805863348,0.0
8.510000000000007,0.6548181899853504,0.0
8.520000000000007,0.6552540091284298,0.0
8.530000000000006,0.6556895385943491,0.0
8.540000000000006,0.656124778959963,0.0
8.550000000000008,0.6565597308002147,0.0
8.560000000000006,0.6569943946881437,0.0
8.570000000000007,0.6574287711948956,0.0
8.580000000000007,0.6578628608897301,0.0
8.590000000000007,0.6582966643400302,0.0
8.600000000000007,0.6587301821113105,0.0
8.610000000000007,0.6591634147672263,0.0
8.620000000000006,0.6595963628695812,0.0
8.630000000000006,0.660029026978337,0.0
8.640000000000008,0.6604614076516208,0.0
8.650000000000006,0.6608935054457339,0.0
8.660000000000007,0.6613253209151608,0.0
8.670000000000007,0.6617568546125763,0.0
8.680000000000007,0.6621881070888546,0.0
8.690000000000007,0.6626190788930775,0.0
8.700000000000006,0.6630497705725419,0.0
8.710000000000008,0.6634801826727686,0.0
8.720000000000006,0.66391031573751,0.0
8.730000000000008,0.6643401703087586,0.0
8.740000000000007,0.6647697469267538,0.0
8.750000000000007,0.6651990461299914,0.0
8.760000000000007,0.66562806845523,0.0
8.770000000000007,0.6660568144375,0.0
8.780000000000006,0.6664852846101108,0.0
8.790000000000006,0.6669134795046583,0.0
8.800000000000008,0.6673413996510335,0.0
8.810000000000006,0.6677690455774289,0.0
8.820000000000007,0.6681964178103474,0.0
8.830000000000007,0.6686235168746089,0.0
8.840000000000007,0.6690503432933581,0.0
8.850000000000007,0.6694768975880724,0.0
8.860000000000007,0.6699031802785685,0.0
8.870000000000008,0.6703291918830109,0.0
8.880000000000006,0.6707549329179178,0.0
8.890000000000008,0.6711804038981698,0.0
8.900000000000007,0.6716056053370165,0.0
8.910000000000007,0.6720305377460837,0.0
8.920000000000007,0.6724552016353806,0.0
8.930000000000007,0.6728795975133073,0.0
8.940000000000007,0.6733037258866613,0.0
8.950000000000006,0.6737275872606452,0.0
8.960000000000008,0.6741511821388734,0.0
8.970000000000006,0.6745745110233786,0.0
8.980000000000008,0.6749975744146199,0.0
8.990000000000007,0.6754203728114887,0.0
9.000000000000007,0.6758429067113159,0.0
9.010000000000007,0.6762651766098786,0.0
9.020000000000007,0.6766871830014075,0.0
9.030000000000006,0.6771089263785925,0.0
9.040000000000006,0.6775304072325908,0.0
9.050000000000008,0.6779516260530323,0.0
9.060000000000008,0.6783725833280266,0.0
9.070000000000007,0.6787932795441705,0.0
9.080000000000007,0.6792137151865534,0.0
9.090000000000007,0.6796338907387641,0.0
9.100000000000007,0.6800538066828979,0.0
9.110000000000007,0.6804734634995625,0.0
9.120000000000008,0.6808928616678842,0.0
9.130000000000008,0.6813120016655148,0.0
9.140000000000008,0.6817308839686379,0.0
9.150000000000007,0.6821495090519749,0.0
9.160000000000007,0.6825678773887915,0.0
9.170000000000007,0.682985989450904,0.0
9.180000000000007,0.6834038457086852,0.0
9.190000000000007,0.6838214466310708,0.0
9.200000000000006,0.6842387926855655,0.0
9.210000000000008,0.6846558843382494,0.0
9.220000000000008,0.6850727220537834,0.0
9.230000000000008,0.6854893062954158,0.0
9.240000000000007,0.6859056375249881,0.0
9.250000000000007,0.686321716202941,0.0
9.260000000000007,0.6867375427883206,0.0
9.270000000000007,0.6871531177387834,0.0
9.280000000000008,0.6875684415106037,0.0
9.290000000000008,0.6879835145586778,0.0
9.300000000000008,0.6883983373365311,0.0
9.310000000000008,0.6888129102963231,0.0
9.320000000000007,0.6892272338888535,0.0
9.330000000000007,0.689641308563568,0.0
9.340000000000007,0.6900551347685635,0.0
9.350000000000007,0.6904687129505944,0.0
9.360000000000007,0.6908820435550778,0.0
9.370000000000008,0.6912951270260991,0.0
9.380000000000008,0.6917079638064176,0.0
9.390000000000008,0.6921205543374727,0.0
9.400000000000007,0.692532899059388,0.0
9.410000000000007,0.692944998410978,0.0
9.420000000000007,0.6933568528297535,0.0
9.430000000000007,0.6937684627519258,0.0
9.440000000000008,0.694179828612414,0.0
9.450000000000008,0.6945909508448482,0.0
9.460000000000008,0.695001829881577,0.0
9.470000000000008,0.6954124661536708,0.0
9.480000000000008,0.6958228600909289,0.0
9.490000000000007,0.6962330121218833,0.0
9.500000000000007,0.6966429226738045,0.0
9.510000000000007,0.6970525921727071,0.0
9.520000000000007,0.6974620210433543,0.0
9.530000000000008,0.6978712097092632,0.0
9.540000000000008,0.6982801585927102,0.0
9.550000000000008,0.6986888681147356,0.0
9.560000000000008,0.6990973386951493,0.0
9.570000000000007,0.6995055707525355,0.0
9.580000000000007,0.6999135647042571,0.0
9.590000000000007,0.700321320966462,0.0
9.600000000000009,0.700728839954087,0.0
9.610000000000008,0.7011361220808627,0.0
9.620000000000008,0.7015431677593194,0.0
9.630000000000008,0.7019499774007906,0.0
9.640000000000008,0.7023565514154192,0.0
9.650000000000007,0.7027628902121614,0.0
9.660000000000007,0.7031689941987918,0.0
9.670000000000007,0.703574863781908,0.0
9.680000000000007,0.7039804993669359,0.0
9.690000000000008,0.7043859013581337,0.0
9.700000000000008,0.7047910701585971,0.0
9.710000000000008,0.7051960061702636,0.0
9.720000000000008,0.7056007097939176,0.0
9.730000000000008,0.7060051814291949,0.0
9.740000000000007,0.7064094214745867,0.0
9.750000000000007,0.7068134303274453,0.0
9.760000000000009,0.7072172083839876,0.0
9.770000000000008,0.7076207560393,0.0
9.780000000000008,0.7080240736873432,0.0
9.790000000000008,0.7084271617209567,0.0
9.800000000000008,0.7088300205318624,0.0
9.810000000000008,0.7092326505106702,0.0
9.820000000000007,0.7096350520468816,0.0
9.830000000000007,0.7100372255288947,0.0
9.840000000000007,0.7104391713440077,0.0
9.850000000000009,0.7108408898784245,0.0
9.860000000000008,0.7112423815172577,0.0
9.870000000000008,0.7116436466445341,0.0
9.880000000000008,0.7120446856431979,0.0
9.890000000000008,0.7124454988951158,0.0
9.900000000000007,0.712846086781081,0.0
9.910000000000007,0.7132464496808171,0.0
9.920000000000009,0.713646587972983,0.0
9.930000000000009,0.714046502035176,0.0
9.940000000000008,0.7144461922439369,0.0
9.950000000000008,0.7148456589747542,0.0
9.960000000000008,0.7152449026020671,0.0
9.970000000000008,0.715643923499271,0.0
9.980000000000008,0.7160427220387205,0.0
9.990000000000007,0.7164412985917342,0.0
10.000000000000007,0.716839653528598,0.0
10.010000000000009,0.7172377872185699,0.0
10.020000000000008,0.7176357000298831,0.0
10.030000000000008,0.7180333923297512,0.0
10.040000000000008,0.7184308644843709,0.0
10.050000000000008,0.7188281168589264,0.0
10.060000000000008,0.7192251498175939,0.0
10.070000000000007,0.7196219637235445,0.0
10.080000000000009,0.7200185589389487,0.0
10.090000000000009,0.7204149358249803,0.0
10.100000000000009,0.7208110947418196,0.0
10.110000000000008,0.7212070360486581,0.0
10.120000000000008,0.7216027601037017,0.0
10.130000000000008,0.7219982672641746,0.0
10.140000000000008,0.7223935578863231,0.0
10.150000000000007,0.7227886323254195,0.0
10.160000000000007,0.7231834909357655,0.0
10.170000000000009,0.7235781340706963,0.0
10.180000000000009,0.7239725620825836,0.0
10.190000000000008,0.7243667753228406,0.0
10.200000000000008,0.7247607741419236,0.0
10.210000000000008,0.725154558889338,0.0
10.220000000000008,0.7255481299136401,0.0
10.230000000000008,0.7259414875624415,0.0
10.240000000000009,0.7263346321824126,0.0
10.250000000000009,0.7267275641192856,0.0
10.260000000000009,0.7271202837178594,0.0
10.270000000000008,0.7275127913220018,0.0
10.280000000000008,0.7279050872746532,0.0
10.290000000000008,0.7282971719178308,0.0
10.300000000000008,0.7286890455926317,0.0
10.310000000000008,0.7290807086392359,0.0
10.320000000000007,0.7294721613969106,0.0
10.330000000000009,0.729863404204013,0.0
10.340000000000009,0.7302544373979938,0.0
10.350000000000009,0.7306452613154009,0.0
10.360000000000008,0.7310358762918825,0.0
10.370000000000008,0.7314262826621903,0.0
10.380000000000008,0.7318164807601838,0.0
10.390000000000008,0.7322064709188321,0.0
10.40000000000001,0.7325962534702184,0.0
10.410000000000009,0.732985828745543,0.0
10.420000000000009,0.7333751970751264,0.0
10.430000000000009,0.7337643587884127,0.0
10.440000000000008,0.7341533142139729,0.0
10.450000000000008,0.734542063679508,0.0
10.460000000000008,0.7349306075118524,0.0
10.470000000000008,0.7353189460369768,0.0
10.480000000000008,0.7357070795799918,0.0
10.490000000000009,0.7360950084651509,0.0
10.500000000000009,0.7364827330158532,0.0
10.510000000000009,0.7368702535546475,0.0
10.520000000000008,0.7372575704032346,0.0
10.530000000000008,0.737644683882471,0.0
10.540000000000008,0.7380315943123712,0.0
10.550000000000008,0.7384183020121118,0.0
10.56000000000001,0.7388048073000341,0.0
10.57000000000001,0.7391911104936466,0.0
10.580000000000009,0.7395772119096291,0.0
10.590000000000009,0.7399631118638351,0.0
10.600000000000009,0.7403488106712947,0.0
10.610000000000008,0.7407343086462179,0.0
10.620000000000008,0.7411196061019978,0.0
10.630000000000008,0.741504703351213,0.0
10.640000000000008,0.7418896007056309,0.0
10.65000000000001,0.7422742984762105,0.0
10.660000000000009,0.7426587969731057,0.0
10.670000000000009,0.7430430965056674,0.0
10.680000000000009,0.7434271973824474,0.0
10.690000000000008,0.7438110999112009,0.0
10.700000000000008,0.7441948043988889,0.0
10.710000000000008,0.7445783111516816,0.0
10.72000000000001,0.7449616204749615,0.0
10.73000000000001,0.7453447326733251,0.0
10.740000000000009,0.7457276480505872,0.0
10.750000000000009,0.7461103669097826,0.0
10.760000000000009,0.7464928895531695,0.0
10.770000000000008,0.7468752162822317,0.0
10.780000000000008,0.7472573473976823,0.0
10.790000000000008,0.7476392831994654,0.0
10.800000000000008,0.7480210239867596,0.0
10.81000000000001,0.7484025700579806,0.0
10.82000000000001,0.7487839217107833,0.0
10.830000000000009,0.7491650792420657,0.0
10.840000000000009,0.7495460429479703,0.0
10.850000000000009,0.7499268131238878,0.0
10.860000000000008,0.7503073900644591,0.0
10.870000000000008,0.7506877740635786,0.0
10.88000000000001,0.7510679654143961,0.0
10.89000000000001,0.7514479644093199,0.0
10.90000000000001,0.7518277713400193,0.0
10.910000000000009,0.7522073864974276,0.0
10.920000000000009,0.7525868101717439,0.0
10.930000000000009,0.7529660426524363,0.0
10.940000000000008,0.7533450842282443,0.0
10.950000000000008,0.7537239351871814,0.0
10.960000000000008,0.7541025958165377,0.0
10.97000000000001,0.7544810664028823,0.0
10.98000000000001,0.7548593472320658,0.0
10.990000000000009,0.7552374385892231,0.0
11.000000000000009,0.7556153407587756,0.0
11.010000000000009,0.7559930540244338,0.0
11.020000000000008,0.7563705786692,0.0
11.030000000000008,0.7567479149753704,0.0
11.04000000000001,0.7571250632245379,0.0
11.05000000000001,0.7575020236975941,0.0
11.06000000000001,0.7578787966747325,0.0
11.07000000000001,0.75825538243545,0.0
11.080000000000009,0.75863178125855,0.0
11.090000000000009,0.7590079934221446,0.0
11.100000000000009,0.7593840192036572,0.0
11.110000000000008,0.7597598588798242,0.0
11.120000000000008,0.7601355127266982,0.0
11.13000000000001,0.7605109810196501,0.0
11.14000000000001,0.7608862640333708,0.0
11.15000000000001,0.7612613620418749,0.0
11.160000000000009,0.7616362753185016,0.0
11.170000000000009,0.7620110041359183,0.0
11.180000000000009,0.7623855487661216,0.0
11.190000000000008,0.7627599094804409,0.0
11.20000000000001,0.7631340865495398,0.0
11.21000000000001,0.7635080802434185,0.0
11.22000000000001,0.7638818908314168,0.0
11.23000000000001,0.7642555185822151,0.0
11.240000000000009,0.7646289637638379,0.0
11.250000000000009,0.7650022266436552,0.0
11.260000000000009,0.7653753074883853,0.0
11.270000000000008,0.7657482065640966,0.0
11.280000000000008,0.76612092413621,0.0
11.29000000000001,0.7664934604695011,0.0
11.30000000000001,0.7668658158281021,0.0
11.31000000000001,0.7672379904755047,0.0
11.32000000000001,0.7676099846745614,0.0
11.330000000000009,0.7679817986874887,0.0
11.340000000000009,0.7683534327758681,0.0
11.350000000000009,0.7687248872006489,0.0
11.36000000000001,0.7690961622221506,0.0
11.37000000000001,0.769467258100064,0.0
11.38000000000001,0.7698381750934546,0.0
11.39000000000001,0.7702089134607639,0.0
11.40000000000001,0.7705794734598116,0.0
11.410000000000009,0.7709498553477979,0.0
11.420000000000009,0.7713200593813054,0.0
11.430000000000009,0.7716900858163013,0.0
11.440000000000008,0.7720599349081394,0.0
11.45000000000001,0.7724296069115623,0.0
11.46000000000001,0.7727991020807028,0.0
11.47000000000001,0.7731684206690872,0.0
11.48000000000001,0.7735375629296359,0.0
11.490000000000009,0.7739065291146667,0.0
11.500000000000009,0.7742753194758958,0.0
11.510000000000009,0.7746439342644402,0.0
11.52000000000001,0.7750123737308202,0.0
11.53000000000001,0.7753806381249603,0.0
11.54000000000001,0.775748727696192,0.0
11.55000000000001,0.7761166426932556,0.0
11.56000000000001,0.7764843833643021,0.0
11.57000000000001,0.7768519499568952,0.0
11.580000000000009,0.7772193427180132,0.0
11.590000000000009,0.7775865618940508,0.0
11.600000000000009,0.7779536077308212,0.0
11.61000000000001,0.7783204804735582,0.0
11.62000000000001,0.7786871803669176,0.0
11.63000000000001,0.7790537076549796,0.0
11.64000000000001,0.7794200625812505,0.0
11.65000000000001,0.7797862453886645,0.0
11.660000000000009,0.7801522563195857,0.0
11.670000000000009,0.7805180956158099,0.0
11.68000000000001,0.7808837635185665,0.0
11.69000000000001,0.7812492602685205,0.0
11.70000000000001,0.7816145861057741,0.0
11.71000000000001,0.7819797412698686,0.0
11.72000000000001,0.7823447259997862,0.0
11.73000000000001,0.7827095405339521,0.0
11.740000000000009,0.7830741851102362,0.0
11.750000000000009,0.7834386599659545,0.0
11.760000000000009,0.7838029653378714,0.0
11.77000000000001,0.7841671014622015,0.0
11.78000000000001,0.7845310685746107,0.0
11.79000000000001,0.784894866910219,0.0
11.80000000000001,0.7852584967036017,0.0
11.81000000000001,0.785621958188791,0.0
11.82000000000001,0.7859852515992781,0.0
11.830000000000009,0.7863483771680149,0.0
11.84000000000001,0.7867113351274154,0.0
11.85000000000001,0.7870741257093582,0.0
11.86000000000001,0.7874367491451872,0.0
11.87000000000001,0.7877992056657144,0.0
11.88000000000001,0.7881614955012206,0.0
11.89000000000001,0.7885236188814578,0.0
11.90000000000001,0.7888855760356508,0.0
11.910000000000009,0.7892473671924984,0.0
11.920000000000009,0.789608992580176,0.0
11.93000000000001,0.7899704524263363,0.0
11.94000000000001,0.7903317469581116,0.0
11.95000000000001,0.7906928764021152,0.0
11.96000000000001,0.7910538409844431,0.0
11.97000000000001,0.7914146409306758,0.0
11.98000000000001,0.7917752764658799,0.0
11.990000000000009,0.7921357478146094,0.0
12.00000000000001,0.7924960552009079,0.0
12.01000000000001,0.7928561988483098,0.0
12.02000000000001,0.7932161789798419,0.0
12.03000000000001,0.7935759958180253,0.0
12.04000000000001,0.793935649584877,0.0
12.05000000000001,0.794295140501911,0.0
12.06000000000001,0.7946544687901406,0.0
12.07000000000001,0.7950136346700795,0.0
12.080000000000009,0.7953726383617433,0.0
12.09000000000001,0.7957314800846518,0.0
12.10000000000001,0.7960901600578295,0.0
12.11000000000001,0.796448678499808,0.0
12.12000000000001,0.7968070356286273,0.0
12.13000000000001,0.7971652316618372,0.0
12.14000000000001,0.797523266816499,0.0
12.15000000000001,0.7978811413091867,0.0
12.16000000000001,0.7982388553559896,0.0
12.17000000000001,0.7985964091725122,0.0
12.18000000000001,0.798953802973877,0.0
12.19000000000001,0.7993110369747253,0.0
12.20000000000001,0.7996681113892191,0.0
12.21000000000001,0.8000250264310427,0.0
12.22000000000001,0.8003817823134035,0.0
12.23000000000001,0.8007383792490345,0.0
12.240000000000009,0.8010948174501945,0.0
12.25000000000001,0.8014510971286711,0.0
12.26000000000001,0.8018072184957806,0.0
12.27000000000001,0.8021631817623709,0.0
12.28000000000001,0.8025189871388219,0.0
12.29000000000001,0.8028746348350473,0.0
12.30000000000001,0.8032301250604963,0.0
12.31000000000001,0.8035854580241547,0.0
12.320000000000011,0.8039406339345465,0.0
12.33000000000001,0.8042956529997353,0.0
12.34000000000001,0.8046505154273255,0.0
12.35000000000001,0.8050052214244642,0.0
12.36000000000001,0.8053597711978421,0.0
12.37000000000001,0.8057141649536953,0.0
12.38000000000001,0.8060684028978065,0.0
12.39000000000001,0.8064224852355063,0.0
12.40000000000001,0.8067764121716751,0.0
12.41000000000001,0.8071301839107434,0.0
12.42000000000001,0.8074838006566947,0.0
12.43000000000001,0.8078372626130653,0.0
12.44000000000001,0.8081905699829468,0.0
12.45000000000001,0.8085437229689874,0.0
12.46000000000001,0.8088967217733921,0.0
12.47000000000001,0.8092495665979257,0.0
12.480000000000011,0.8096022576439128,0.0
12.49000000000001,0.80995479511224,0.0
12.50000000000001,0.8103071792033565,0.0
12.51000000000001,0.8106594101172764,0.0
12.52000000000001,0.811011488053579,0.0
12.53000000000001,0.8113634132114108,0.0
12.54000000000001,0.8117151857894864,0.0
12.55000000000001,0.8120668059860904,0.0
12.56000000000001,0.8124182739990776,0.0
12.570000000000011,0.812769590025876,0.0
12.58000000000001,0.8131207542634861,0.0
12.59000000000001,0.8134717669084838,0.0
12.60000000000001,0.8138226281570208,0.0
12.61000000000001,0.8141733382048264,0.0
12.62000000000001,0.8145238972472081,0.0
12.63000000000001,0.8148743054790539,0.0
12.640000000000011,0.8152245630948325,0.0
12.650000000000011,0.8155746702885951,0.0
12.66000000000001,0.8159246272539765,0.0
12.67000000000001,0.8162744341841968,0.0
12.68000000000001,0.8166240912720617,0.0
12.69000000000001,0.8169735987099648,0.0
12.70000000000001,0.817322956689888,0.0
12.71000000000001,0.8176721654034033,0.0
12.72000000000001,0.8180212250416736,0.0
12.730000000000011,0.8183701357954545,0.0
12.74000000000001,0.8187188978550944,0.0
12.75000000000001,0.8190675114105372,0.0
12.76000000000001,0.8194159766513224,0.0
12.77000000000001,0.8197642937665867,0.0
12.78000000000001,0.820112462945065,0.0
12.79000000000001,0.820460484375092,0.0
12.800000000000011,0.8208083582446031,0.0
12.810000000000011,0.8211560847411353,0.0
12.820000000000011,0.8215036640518292,0.0
12.83000000000001,0.8218510963634292,0.0
12.84000000000001,0.8221983818622854,0.0
12.85000000000001,0.8225455207343546,0.0
12.86000000000001,0.822892513165201,0.0
12.87000000000001,0.8232393593399981,0.0
12.88000000000001,0.8235860594435293,0.0
12.890000000000011,0.8239326136601892,0.0
12.900000000000011,0.8242790221739849,0.0
12.91000000000001,0.8246252851685367,0.0
12.92000000000001,0.8249714028270801,0.0
12.93000000000001,0.825317375332466,0.0
12.94000000000001,0.8256632028671621,0.0
12.95000000000001,0.8260088856132545,0.0
12.960000000000012,0.8263544237524482,0.0
12.970000000000011,0.8266998174660682,0.0
12.980000000000011,0.8270450669350616,0.0
12.99000000000001,0.8273901723399973,0.0
13.00000000000001,0.8277351338610682,0.0
13.01000000000001,0.8280799516780917,0.0
13.02000000000001,0.8284246259705107,0.0
13.03000000000001,0.8287691569173955,0.0
13.04000000000001,0.829113544697444,0.0
13.050000000000011,0.8294577894889833,0.0
13.060000000000011,0.8298018914699704,0.0
13.070000000000011,0.8301458508179936,0.0
13.08000000000001,0.8304896677102735,0.0
13.09000000000001,0.8308333423236639,0.0
13.10000000000001,0.8311768748346531,0.0
13.11000000000001,0.8315202654193646,0.0
13.120000000000012,0.8318635142535586,0.0
13.130000000000011,0.8322066215126329,0.0
13.140000000000011,0.8325495873716235,0.0
13.150000000000011,0.8328924120052065,0.0
13.16000000000001,0.8332350955876981,0.0
13.17000000000001,0.833577638293057,0.0
13.18000000000001,0.8339200402948838,0.0
13.19000000000001,0.8342623017664232,0.0
13.20000000000001,0.8346044228805648,0.0
13.210000000000012,0.8349464038098438,0.0
13.220000000000011,0.835288244726442,0.0
13.230000000000011,0.8356299458021897,0.0
13.24000000000001,0.8359715072085655,0.0
13.25000000000001,0.8363129291166976,0.0
13.26000000000001,0.8366542116973658,0.0
13.27000000000001,0.836995355121001,0.0
13.280000000000012,0.8373363595576873,0.0
13.290000000000012,0.8376772251771625,0.0
13.300000000000011,0.8380179521488192,0.0
13.310000000000011,0.8383585406417058,0.0
13.320000000000011,0.8386989908245274,0.0
13.33000000000001,0.8390393028656468,0.0
13.34000000000001,0.8393794769330857,0.0
13.35000000000001,0.8397195131945253,0.0
13.36000000000001,0.8400594118173075,0.0
13.370000000000012,0.8403991729684357,0.0
13.380000000000011,0.8407387968145759,0.0
13.390000000000011,0.8410782835220575,0.0
13.400000000000011,0.8414176332568748,0.0
13.41000000000001,0.8417568461846868,0.0
13.42000000000001,0.8420959224708195,0.0
13.43000000000001,0.8424348622802659,0.0
13.440000000000012,0.8427736657776871,0.0
13.450000000000012,0.8431123331274134,0.0
13.460000000000012,0.8434508644934455,0.0
13.470000000000011,0.8437892600394548,0.0
13.480000000000011,0.8441275199287845,0.0
13.49000000000001,0.8444656443244513,0.0
13.50000000000001,0.8448036333891449,0.0
13.51000000000001,0.84514148728523,0.0
13.52000000000001,0.8454792061747471,0.0
13.530000000000012,0.845816790219413,0.0
13.540000000000012,0.846154239580622,0.0
13.550000000000011,0.8464915544194465,0.0
13.560000000000011,0.8468287348966381,0.0
13.570000000000011,0.8471657811726289,0.0
13.58000000000001,0.8475026934075316,0.0
13.59000000000001,0.8478394717611409,0.0
13.600000000000012,0.8481761163929344,0.0
13.610000000000012,0.848512627462073,0.0
13.620000000000012,0.8488490051274022,0.0
13.630000000000011,0.8491852495474533,0.0
13.640000000000011,0.8495213608804434,0.0
13.650000000000011,0.849857339284277,0.0
13.66000000000001,0.8501931849165463,0.0
13.67000000000001,0.8505288979345326,0.0
13.68000000000001,0.850864478495207,0.0
13.690000000000012,0.851199926755231,0.0
13.700000000000012,0.8515352428709575,0.0
13.710000000000012,0.8518704269984319,0.0
13.720000000000011,0.8522054792933924,0.0
13.730000000000011,0.8525403999112714,0.0
13.74000000000001,0.8528751890071962,0.0
13.75000000000001,0.8532098467359894,0.0
13.760000000000012,0.8535443732521706,0.0
13.770000000000012,0.853878768709956,0.0
13.780000000000012,0.8542130332632608,0.0
13.790000000000012,0.8545471670656984,0.0
13.800000000000011,0.8548811702705824,0.0
13.810000000000011,0.8552150430309271,0.0
13.820000000000011,0.855548785499448,0.0
13.83000000000001,0.855882397828563,0.0
13.84000000000001,0.8562158801703929,0.0
13.850000000000012,0.8565492326767625,0.0
13.860000000000012,0.8568824554992013,0.0
13.870000000000012,0.8572155487889441,0.0
13.880000000000011,0.8575485126969322,0.0
13.890000000000011,0.857881347373814,0.0
13.900000000000011,0.8582140529699456,0.0
13.91000000000001,0.8585466296353919,0.0
13.920000000000012,0.8588790775199269,0.0
13.930000000000012,0.8592113967730355,0.0
13.940000000000012,0.8595435875439131,0.0
13.950000000000012,0.8598756499814671,0.0
13.960000000000012,0.8602075842343176,0.0
13.970000000000011,0.8605393904507979,0.0
13.980000000000011,0.8608710687789551,0.0
13.99000000000001,0.8612026193665522,0.0
14.00000000000001,0.8615340423610669,0.0
14.010000000000012,0.8618653379096938,0.0
14.020000000000012,0.8621965061593445,0.0
14.030000000000012,0.8625275472566489,0.0
14.040000000000012,0.8628584613479552,0.0
14.050000000000011,0.8631892485793313,0.0
14.060000000000011,0.8635199090965654,0.0
14.070000000000011,0.8638504430451666,0.0
14.080000000000013,0.8641808505703656,0.0
14.090000000000012,0.8645111318171159,0.0
14.100000000000012,0.8648412869300937,0.0
14.110000000000012,0.8651713160536997,0.0
14.120000000000012,0.8655012193320588,0.0
14.130000000000011,0.8658309969090219,0.0
14.140000000000011,0.8661606489281655,0.0
14.150000000000011,0.8664901755327932,0.0
14.16000000000001,0.8668195768659361,0.0
14.170000000000012,0.8671488530703542,0.0
14.180000000000012,0.8674780042885356,0.0
14.190000000000012,0.867807030662699,0.0
14.200000000000012,0.8681359323347932,0.0
14.210000000000012,0.8684647094464982,0.0
14.220000000000011,0.8687933621392262,0.0
14.230000000000011,0.8691218905541216,0.0
14.240000000000013,0.8694502948320627,0.0
14.250000000000012,0.8697785751136612,0.0
14.260000000000012,0.8701067315392639,0.0
14.270000000000012,0.8704347642489532,0.0
14.280000000000012,0.8707626733825472,0.0
14.290000000000012,0.8710904590796014,0.0
14.300000000000011,0.8714181214794082,0.0
14.310000000000011,0.8717456607209987,0.0
14.320000000000011,0.8720730769431427,0.0
14.330000000000013,0.8724003702843498,0.0
14.340000000000012,0.8727275408828695,0.0
14.350000000000012,0.8730545888766925,0.0
14.360000000000012,0.8733815144035513,0.0
14.370000000000012,0.8737083176009203,0.0
14.380000000000011,0.8740349986060173,0.0
14.390000000000011,0.8743615575558035,0.0
14.400000000000013,0.8746879945869845,0.0
14.410000000000013,0.875014309836011,0.0
14.420000000000012,0.8753405034390792,0.0
14.430000000000012,0.8756665755321318,0.0
14.440000000000012,0.8759925262508583,0.0
14.450000000000012,0.8763183557306959,0.0
14.460000000000012,0.8766440641068304,0.0
14.470000000000011,0.8769696515141961,0.0
14.480000000000011,0.8772951180874772,0.0
14.490000000000013,0.8776204639611082,0.0
14.500000000000012,0.8779456892692741,0.0
14.510000000000012,0.8782707941459118,0.0
14.520000000000012,0.8785957787247106,0.0
14.530000000000012,0.8789206431391122,0.0
14.540000000000012,0.879245387522312,0.0
14.550000000000011,0.8795700120072595,0.0
14.560000000000013,0.879894516726659,0.0
14.570000000000013,0.8802189018129698,0.0
14.580000000000013,0.8805431673984079,0.0
14.590000000000012,0.8808673136149454,0.0
14.600000000000012,0.8811913405943119,0.0
14.610000000000012,0.8815152484679948,0.0
14.620000000000012,0.8818390373672401,0.0
14.630000000000011,0.8821627074230527,0.0
14.640000000000011,0.8824862587661978,0.0
14.650000000000013,0.8828096915272003,0.0
14.660000000000013,0.8831330058363467,0.0
14.670000000000012,0.8834562018236845,0.0
14.680000000000012,0.8837792796190238,0.0
14.690000000000012,0.8841022393519375,0.0
14.700000000000012,0.8844250811517619,0.0
14.710000000000012,0.8847478051475972,0.0
14.720000000000013,0.8850704114683083,0.0
14.730000000000013,0.8853929002425255,0.0
14.740000000000013,0.8857152715986446,0.0
14.750000000000012,0.886037525664828,0.0
14.760000000000012,0.8863596625690051,0.0
14.770000000000012,0.8866816824388731,0.0
14.780000000000012,0.8870035854018972,0.0
14.790000000000012,0.8873253715853112,0.0
14.800000000000011,0.8876470411161188,0.0
14.810000000000013,0.8879685941210932,0.0
14.820000000000013,0.8882900307267783,0.0
14.830000000000013,0.8886113510594892,0.0
14.840000000000012,0.8889325552453126,0.0
14.850000000000012,0.8892536434101075,0.0
14.860000000000012,0.8895746156795059,0.0
14.870000000000012,0.8898954721789131,0.0
14.880000000000013,0.8902162130335083,0.0
14.890000000000013,0.8905368383682456,0.0
14.900000000000013,0.8908573483078538,0.0
14.910000000000013,0.8911777429768377,0.0
14.920000000000012,0.8914980224994785,0.0
14.930000000000012,0.8918181869998338,0.0
14.940000000000012,0.8921382366017391,0.0
14.950000000000012,0.8924581714288075,0.0
14.960000000000012,0.8927779916044305,0.0
14.970000000000013,0.8930976972517792,0.0
14.980000000000013,0.8934172884938038,0.0
14.990000000000013,0.8937367654532349,0.0
15.000000000000012,0.8940561282525838,0.0
15.010000000000012,0.8943753770141432,0.0
15.020000000000012,0.8946945118599872,0.0
15.030000000000012,0.8950135329119726,0.0
15.040000000000013,0.8953324402917392,0.0
15.050000000000013,0.8956512341207099,0.0
15.060000000000013,0.8959699145200919,0.0
15.070000000000013,0.8962884816108766,0.0
15.080000000000013,0.8966069355138409,0.0
15.090000000000012,0.8969252763495467,0.0
15.100000000000012,0.8972435042383425,0.0
15.110000000000012,0.8975616193003635,0.0
15.120000000000012,0.8978796216555316,0.0
15.130000000000013,0.898197511423557,0.0
15.140000000000013,0.8985152887239375,0.0
15.150000000000013,0.8988329536759602,0.0
15.160000000000013,0.8991505063987011,0.0
15.170000000000012,0.8994679470110264,0.0
15.180000000000012,0.8997852756315924,0.0
15.190000000000012,0.9001024923788461,0.0
15.200000000000014,0.9004195973710261,0.0
15.210000000000013,0.9007365907261627,0.0
15.220000000000013,0.9010534725620787,0.0
15.230000000000013,0.9013702429963897,0.0
15.240000000000013,0.9016869021465049,0.0
15.250000000000012,0.9020034501296271,0.0
15.260000000000012,0.9023198870627538,0.0
15.270000000000012,0.9026362130626772,0.0
15.280000000000012,0.902952428245985,0.0
15.290000000000013,0.9032685327290609,0.0
15.300000000000013,0.9035845266280852,0.0
15.310000000000013,0.9039004100590345,0.0
15.320000000000013,0.9042161831376835,0.0
15.330000000000013,0.9045318459796043,0.0
15.340000000000012,0.904847398700168,0.0
15.350000000000012,0.9051628414145438,0.0
15.360000000000014,0.9054781742377012,0.0
15.370000000000013,0.9057933972844088,0.0
15.380000000000013,0.9061085106692359,0.0
15.390000000000013,0.9064235145065527,0.0
15.400000000000013,0.9067384089105306,0.0
15.410000000000013,0.9070531939951431,0.0
15.420000000000012,0.9073678698741655,0.0
15.430000000000012,0.9076824366611765,0.0
15.440000000000012,0.9079968944695574,0.0
15.450000000000014,0.9083112434124938,0.0
15.460000000000013,0.9086254836029752,0.0
15.470000000000013,0.908939615153796,0.0
15.480000000000013,0.9092536381775553,0.0
15.490000000000013,0.9095675527866585,0.0
15.500000000000012,0.9098813590933165,0.0
15.510000000000012,0.9101950572095471,0.0
15.520000000000014,0.9105086472471751,0.0
15.530000000000014,0.9108221293178327,0.0
15.540000000000013,0.9111355035329601,0.0
15.550000000000013,0.911448770003806,0.0
15.560000000000013,0.9117619288414277,0.0
15.570000000000013,0.9120749801566923,0.0
15.580000000000013,0.9123879240602764,0.0
15.590000000000012,0.9127007606626668,0.0
15.600000000000012,0.9130134900741613,0.0
15.610000000000014,0.9133261124048686,0.0
15.620000000000013,0.9136386277647092,0.0
15.630000000000013,0.9139510362634153,0.0
15.640000000000013,0.9142633380105322,0.0
15.650000000000013,0.9145755331154178,0.0
15.660000000000013,0.9148876216872435,0.0
15.670000000000012,0.9151996038349944,0.0
15.680000000000014,0.9155114796674703,0.0
15.690000000000014,0.9158232492932852,0.0
15.700000000000014,0.9161349128208687,0.0
15.710000000000013,0.916446470358466,0.0
15.720000000000013,0.9167579220141382,0.0
15.730000000000013,0.917069267895763,0.0
15.740000000000013,0.917380508111035,0.0
15.750000000000012,0.9176916427674661,0.0
15.760000000000012,0.9180026719723863,0.0
15.770000000000014,0.9183135958329435,0.0
15.780000000000014,0.9186244144561044,0.0
15.790000000000013,0.9189351279486548,0.0
15.800000000000013,0.9192457364172002,0.0
15.810000000000013,0.9195562399681656,0.0
15.820000000000013,0.919866638707797,0.0
15.830000000000013,0.9201769327421605,0.0
15.840000000000014,0.9204871221771442,0.0
15.850000000000014,0.9207972071184571,0.0
15.860000000000014,0.9211071876716307,0.0
15.870000000000013,0.9214170639420189,0.0
15.880000000000013,0.9217268360347987,0.0
15.890000000000013,0.92203650405497,0.0
15.900000000000013,0.9223460681073568,0.0
15.910000000000013,0.9226555282966069,0.0
15.920000000000012,0.9229648847271931,0.0
15.930000000000014,0.9232741375034127,0.0
15.940000000000014,0.9235832867293889,0.0
15.950000000000014,0.9238923325090704,0.0
15.960000000000013,0.924201274946232,0.0
15.970000000000013,0.9245101141444753,0.0
15.980000000000013,0.9248188502072289,0.0
15.990000000000013,0.9251274832377485,0.0
16.000000000000014,0.9254360133391183,0.0
16.010000000000012,0.92574444061425,0.0
16.020000000000014,0.9260527651658844,0.0
16.030000000000015,0.9263609870965912,0.0
16.040000000000013,0.9266691065087693,0.0
16.05000000000001,0.9269771235046476,0.0
16.060000000000013,0.9272850381862854,0.0
16.070000000000014,0.9275928506555723,0.0
16.080000000000013,0.9279005610142289,0.0
16.090000000000014,0.9282081693638076,0.0
16.100000000000016,0.9285156758056919,0.0
16.110000000000014,0.9288230804410982,0.0
16.12000000000001,0.9291303833710749,0.0
16.130000000000013,0.9294375846965038,0.0
16.140000000000015,0.9297446845180998,0.0
16.150000000000013,0.9300516829364112,0.0
16.160000000000014,0.930358580051821,0.0
16.170000000000016,0.9306653759645466,0.0
16.180000000000014,0.9309720707746397,0.0
16.190000000000012,0.9312786645819878,0.0
16.200000000000014,0.9315851574863141,0.0
16.210000000000015,0.9318915495871775,0.0
16.220000000000013,0.9321978409839731,0.0
16.23000000000001,0.9325040317759331,0.0
16.240000000000013,0.9328101220621272,0.0
16.250000000000014,0.9331161119414618,0.0
16.260000000000012,0.9334220015126816,0.0
16.270000000000014,0.9337277908743697,0.0
16.280000000000015,0.9340334801249476,0.0
16.290000000000013,0.9343390693626755,0.0
16.30000000000001,0.9346445586856538,0.0
16.310000000000013,0.934949948191822,0.0
16.320000000000014,0.9352552379789598,0.0
16.330000000000013,0.9355604281446873,0.0
16.340000000000014,0.9358655187864657,0.0
16.350000000000016,0.9361705100015973,0.0
16.360000000000014,0.9364754018872256,0.0
16.37000000000001,0.9367801945403365,0.0
16.380000000000013,0.9370848880577579,0.0
16.390000000000015,0.9373894825361605,0.0
16.400000000000013,0.9376939780720578,0.0
16.410000000000014,0.9379983747618067,0.0
16.420000000000016,0.9383026727016079,0.0
16.430000000000014,0.9386068719875061,0.0
16.440000000000012,0.9389109727153905,0.0
16.450000000000014,0.939209,0.0
16.55000000000001,0.939209,0.0
16.650000000000013,0.939209,0.0
16.750000000000014,0.939209,0.0
16.850000000000016,0.939209,0.0
16.950000000000014,0.939209,0.0
17.050000000000015,0.939209,0.0
17.150000000000013,0.939209,0.0
17.250000000000014,0.939209,0.0
17.350000000000016,0.939209,0.0
17.450000000000014,0.939209,0.0
17.550000000000015,0.939209,0.0
17.650000000000016,0.939209,0.0
17.750000000000014,0.939209,0.0
17.850000000000016,0.939209,0.0
17.950000000000014,0.939209,0.0
18.050000000000015,0.939209,0.0
18.150000000000016,0.939209,0.0
18.250000000000014,0.939209,0.0
18.350000000000016,0.939209,0.0
18.450000000000017,0.939209,0.0
18.550000000000015,0.939209,0.0
18.650000000000016,0.939209,0.0
18.750000000000014,0.939209,0.0
18.850000000000016,0.939209,0.0
18.950000000000017,0.939209,0.0
19.050000000000015,0.939209,0.0
19.150000000000016,0.939209,0.0
19.250000000000018,0.939209,0.0
19.350000000000016,0.939209,0.0
19.450000000000017,0.939209,0.0
19.550000000000015,0.939209,0.0
19.650000000000016,0.939209,0.0
19.750000000000018,0.939209,0.0
19.850000000000016,0.939209,0.0
19.950000000000017,0.939209,0.0
20.05000000000002,0.939209,0.0
20.150000000000016,0.939209,0.0
20.250000000000018,0.939209,0.0
20.350000000000016,0.939209,0.0
20.450000000000017,0.939209,0.0
20.55000000000002,0.939209,0.0
20.650000000000016,0.939209,0.0
20.750000000000018,0.939209,0.0
20.85000000000002,0.939209,0.0
20.950000000000017,0.939209,0.0
21.05000000000002,0.939209,0.0
21.150000000000016,0.939209,0.0
21.250000000000018,0.939209,0.0
21.35000000000002,0.939209,0.0
21.450000000000017,0.939209,0.0
21.55000000000002,0.939209,0.0
21.65000000000002,0.939209,0.0
21.750000000000018,0.939209,0.0
21.85000000000002,0.939209,0.0
21.950000000000017,0.939209,0.0
22.05000000000002,0.939209,0.0
22.15000000000002,0.939209,0.0
22.250000000000018,0.939209,0.0
22.35000000000002,0.939209,0.0
22.45000000000002,0.939209,0.0
22.55000000000002,0.939209,0.0
22.65000000000002,0.939209,0.0
22.750000000000018,0.939209,0.0
22.85000000000002,0.939209,0.0
22.95000000000002,0.939209,0.0
23.05000000000002,0.939209,0.0
23.15000000000002,0.939209,0.0
23.25000000000002,0.939209,0.0
23.35000000000002,0.939209,0.0
23.45000000000002,0.939209,0.0
23.55000000000002,0.939209,0.0
23.65000000000002,0.939209,0.0
23.75000000000002,0.939209,0.0
23.85000000000002,0.939209,0.0
23.95000000000002,0.939209,0.0
24.050000000000022,0.939209,0.0
24.10000000000002,0.939209,0.0
34.99000000000003,0.939209,0.0


==> figures/intro/data/subopt_intro_J0.35.csv <==
x,y,j
1.01,0.013875076195863574,0.35
1.02,0.019622320935150355,0.35
1.03,0.024032336930125204,0.35
1.04,0.027750152391727147,0.35
1.05,0.03102561356694013,0.35
1.06,0.033986856822102854,0.35
1.07,0.036710001036327135,0.35
1.08,0.03924464187030071,0.35
1.09,0.04162522858759071,0.35
1.1,0.04387684348731343,0.35
1.11,0.04601842167927122,0.35
1.12,0.04806467386025041,0.35
1.1300000000000001,0.05002729867515594,0.35
1.1400000000000001,0.05191578134030421,0.35
1.1500000000000001,0.05373793903393857,0.35
1.1600000000000001,0.055500304783454295,0.35
1.1700000000000002,0.057208404719038784,0.35
1.1800000000000002,0.05886696280545106,0.35
1.1900000000000002,0.06048005497169607,0.35
1.2000000000000002,0.06205122713388026,0.35
1.2100000000000002,0.06358358694082475,0.35
1.2200000000000002,0.06507987605782942,0.35
1.2300000000000002,0.06654252780848845,0.35
1.2400000000000002,0.06797371364420571,0.35
1.2500000000000002,0.06937538097931786,0.35
1.2600000000000002,0.07074928427529509,0.35
1.2700000000000002,0.07209701079037562,0.35
1.2800000000000002,0.07342000207265427,0.35
1.2900000000000003,0.0747195720262742,0.35
1.3000000000000003,0.07599692219577447,0.35
1.3100000000000003,0.07725315477488033,0.35
1.3200000000000003,0.07848928374060142,0.35
1.3300000000000003,0.07970624443262683,0.35
1.3400000000000003,0.08090490183539362,0.35
1.3500000000000003,0.08208605777131521,0.35
1.3600000000000003,0.08325045717518142,0.35
1.3700000000000003,0.0843987935892317,0.35
1.3800000000000003,0.08553171399404291,0.35
1.3900000000000003,0.08664982307079327,0.35
1.4000000000000004,0.08775368697462686,0.35
1.4100000000000004,0.0888438366859616,0.35
1.4200000000000004,0.08992077099604316,0.35
1.4300000000000004,0.09098495917438144,0.35
1.4400000000000004,0.09203684335854244,0.35
1.4500000000000004,0.0930768407008204,0.35
1.4600000000000004,0.0941053453013532,0.35
1.4700000000000004,0.09512272995308711,0.35
1.4800000000000004,0.09612934772050082,0.35
1.4900000000000004,0.097125533371045,0.35
1.5000000000000004,0.09811160467575178,0.35
1.5100000000000005,0.0990878635933383,0.35
1.5200000000000005,0.10005459735031189,0.35
1.5300000000000005,0.1010120794280271,0.35
1.5400000000000005,0.10196057046630858,0.35
1.5500000000000005,0.10290031909210047,0.35
1.5600000000000005,0.10383156268060842,0.35
1.5700000000000005,0.10475452805553628,0.35
1.5800000000000005,0.1056694321342703,0.35
1.5900000000000005,0.10657648252321042,0.35
1.6000000000000005,0.10747587806787715,0.35
1.6100000000000005,0.10836780936192361,0.35
1.6200000000000006,0.10925245921874362,0.35
1.6300000000000006,0.11013000310898141,0.35
1.6400000000000006,0.11100060956690859,0.35
1.6500000000000006,0.11186444056833385,0.35
1.6600000000000006,0.11272165188244589,0.35
1.6700000000000006,0.11357239339975335,0.35
1.6800000000000006,0.11441680943807757,0.35
1.6900000000000006,0.1152550390283669,0.35
1.7000000000000006,0.11608721618193536,0.35
1.7100000000000006,0.11691347014058052,0.35
1.7200000000000006,0.11773392561090212,0.35
1.7300000000000006,0.11854870298402448,0.35
1.7400000000000007,0.1193579185418189,0.35
1.7500000000000007,0.12016168465062603,0.35
1.7600000000000007,0.12096010994339214,0.35
1.7700000000000007,0.12175329949105501,0.35
1.7800000000000007,0.12254135496394494,0.35
1.7900000000000007,0.12332437478390301,0.35
1.8000000000000007,0.12410245426776052,0.35
1.8100000000000007,0.12487568576277215,0.35
1.8200000000000007,0.12564415877454724,0.35
1.8300000000000007,0.12640796008798122,0.35
1.8400000000000007,0.1271671738816495,0.35
1.8500000000000008,0.1279218818360905,0.35
1.8600000000000008,0.1286721632363726,0.35
1.8700000000000008,0.12941809506930912,0.35
1.8800000000000008,0.13015975211565883,0.35
1.8900000000000008,0.13089720703762467,0.35
1.9000000000000008,0.1316305304619403,0.35
1.9100000000000008,0.13235979105881368,0.35
1.9200000000000008,0.1330850556169769,0.35
1.9300000000000008,0.13380638911507498,0.35
1.9400000000000008,0.13452385478960927,0.35
1.9500000000000008,0.13523751419963653,0.35
1.9600000000000009,0.13594742728841142,0.35
1.9700000000000009,0.13665365244214636,0.35
1.9800000000000009,0.13735624654605247,0.35
1.9900000000000009,0.13805526503781365,0.35
2.000000000000001,0.13875076195863573,0.35
2.0100000000000007,0.1394427900020041,0.35
2.020000000000001,0.14013140056027426,0.35
2.030000000000001,0.14081664376921166,0.35
2.040000000000001,0.14149856855059018,0.35
2.0500000000000007,0.14217722265295202,0.35
2.060000000000001,0.14285265269062425,0.35
2.070000000000001,0.14352490418108327,0.35
2.080000000000001,0.14419402158075123,0.35
2.0900000000000007,0.14486004831930427,0.35
2.100000000000001,0.14552302683256763,0.35
2.110000000000001,0.14618299859406778,0.35
2.120000000000001,0.14684000414530854,0.35
2.130000000000001,0.14749408312483334,0.35
2.140000000000001,0.14814527429613228,0.35
2.1500000000000012,0.1487936155744503,0.35
2.160000000000001,0.1494391440525484,0.35
2.170000000000001,0.1500818960254678,0.35
2.180000000000001,0.15072190701434332,0.35
2.1900000000000013,0.15135921178931058,0.35
2.200000000000001,0.15199384439154895,0.35
2.210000000000001,0.1526258381544993,0.35
2.220000000000001,0.15325522572429442,0.35
2.2300000000000013,0.15388203907943726,0.35
2.240000000000001,0.15450630954976066,0.35
2.250000000000001,0.15512806783470068,0.35
2.260000000000001,0.15574734402091264,0.35
2.2700000000000014,0.1563641675992602,0.35
2.280000000000001,0.15697856748120284,0.35
2.290000000000001,0.1575905720146087,0.35
2.300000000000001,0.15820020899901677,0.35
2.3100000000000014,0.15880750570037178,0.35
2.320000000000001,0.15941248886525367,0.35
2.330000000000001,0.1600151847346234,0.35
2.340000000000001,0.16061561905710378,0.35
2.3500000000000014,0.16121381710181573,0.35
2.360000000000001,0.16180980367078723,0.35
2.370000000000001,0.16240360311095234,0.35
2.3800000000000012,0.16299523932575685,0.35
2.3900000000000015,0.1635847357863862,0.35
2.4000000000000012,0.16417211554263042,0.35
2.410000000000001,0.16475740123340077,0.35
2.4200000000000013,0.1653406150969109,0.35
2.4300000000000015,0.16592177898053603,0.35
2.4400000000000013,0.16650091435036285,0.35
2.450000000000001,0.16707804230044082,0.35
2.4600000000000013,0.16765318356174724,0.35
2.4700000000000015,0.16822635851087647,0.35
2.4800000000000013,0.1687975871784634,0.35
2.490000000000001,0.1693668892573515,0.35
2.5000000000000013,0.16993428411051428,0.35
2.5100000000000016,0.1704997907787397,0.35
2.5200000000000014,0.17106342798808583,0.35
2.530000000000001,0.17162521415711632,0.35
2.5400000000000014,0.17218516740392326,0.35
2.5500000000000016,0.17274330555294495,0.35
2.5600000000000014,0.17329964614158655,0.35
2.570000000000001,0.1738542064266497,0.35
2.5800000000000014,0.17440700339057819,0.35
2.5900000000000016,0.17495805374752596,0.35
2.6000000000000014,0.17550737394925373,0.35
2.610000000000001,0.17605498019086027,0.35
2.6200000000000014,0.17660088841635319,0.35
2.6300000000000017,0.17714511432406554,0.35
2.6400000000000015,0.1776876733719232,0.35
2.6500000000000012,0.17822858078256776,0.35
2.6600000000000015,0.17876785154833993,0.35
2.6700000000000017,0.1793055004361281,0.35
2.6800000000000015,0.17984154199208632,0.35
2.6900000000000013,0.1803759905462264,0.35
2.7000000000000015,0.18090886021688762,0.35
2.7100000000000017,0.18144016491508821,0.35
2.7200000000000015,0.1819699183487629,0.35
2.7300000000000013,0.18249813402688927,0.35
2.7400000000000015,0.18302482526350752,0.35
2.7500000000000018,0.1835500051816357,0.35
2.7600000000000016,0.18407368671708488,0.35
2.7700000000000014,0.18459588262217697,0.35
2.7800000000000016,0.18511660546936776,0.35
2.790000000000002,0.18563586765477885,0.35
2.8000000000000016,0.1861536814016408,0.35
2.8100000000000014,0.18667005876365017,0.35
2.8200000000000016,0.18718501162824344,0.35
2.830000000000002,0.1876985517197899,0.35
2.8400000000000016,0.1882106906027064,0.35
2.8500000000000014,0.18872143968449553,0.35
2.8600000000000017,0.1892308102187107,0.35
2.870000000000002,0.1897388133078489,0.35
2.8800000000000017,0.19024545990617422,0.35
2.8900000000000015,0.19075076082247422,0.35
2.9000000000000017,0.19125472672275,0.35
2.910000000000002,0.19175736813284336,0.35
2.9200000000000017,0.19225869544100163,0.35
2.9300000000000015,0.1927587189003829,0.35
2.9400000000000017,0.1932574486315026,0.35
2.950000000000002,0.1937548946246233,0.35
2.9600000000000017,0.19425106674209,0.35
2.9700000000000015,0.19474597472061117,0.35
2.9800000000000018,0.19523962817348825,0.35
2.990000000000002,0.1957320365927943,0.35
3.0000000000000018,0.19622320935150356,0.35
3.0100000000000016,0.196713155705573,0.35
3.020000000000002,0.19720188479597764,0.35
3.030000000000002,0.1976894056507001,0.35
3.040000000000002,0.1981757271866766,0.35
3.0500000000000016,0.19866085821169976,0.35
3.060000000000002,0.1991448074262799,0.35
3.070000000000002,0.19962758342546535,0.35
3.080000000000002,0.20010919470062377,0.35
3.0900000000000016,0.20058964964118453,0.35
3.100000000000002,0.201068956536344,0.35
3.110000000000002,0.20154712357673382,0.35
3.120000000000002,0.2020241588560542,0.35
3.1300000000000017,0.20250007037267234,0.35
3.140000000000002,0.2029748660311869,0.35
3.150000000000002,0.20344855364396006,0.35
3.160000000000002,0.20392114093261715,0.35
3.1700000000000017,0.2043926355295154,0.35
3.180000000000002,0.20486304497918198,0.35
3.190000000000002,0.2053323767397226,0.35
3.200000000000002,0.20580063818420094,0.35
3.2100000000000017,0.20626783660199036,0.35
3.220000000000002,0.2067339792000977,0.35
3.230000000000002,0.20719907310446023,0.35
3.240000000000002,0.20766312536121684,0.35
3.2500000000000018,0.2081261429379536,0.35
3.260000000000002,0.208588132724924,0.35
3.2700000000000022,0.2090491015362456,0.35
3.280000000000002,0.20950905611107257,0.35
3.290000000000002,0.209968003114745,0.35
3.300000000000002,0.21042594913991616,0.35
3.3100000000000023,0.21088290070765722,0.35
3.320000000000002,0.2113388642685406,0.35
3.330000000000002,0.21179384620370262,0.35
3.340000000000002,0.21224785282588532,0.35
3.3500000000000023,0.21270089038045817,0.35
3.360000000000002,0.21315296504642084,0.35
3.370000000000002,0.2136040829373861,0.35
3.380000000000002,0.21405425010254467,0.35
3.3900000000000023,0.21450347252761146,0.35
3.400000000000002,0.2149517561357543,0.35
3.410000000000002,0.21539910678850507,0.35
3.420000000000002,0.2158455302866539,0.35
3.4300000000000024,0.21629103237112687,0.35
3.440000000000002,0.21673561872384722,0.35
3.450000000000002,0.21717929496858093,0.35
3.460000000000002,0.2176220666717668,0.35
3.4700000000000024,0.218063939343331,0.35
3.480000000000002,0.21850491843748723,0.35
3.490000000000002,0.2189450093535223,0.35
3.500000000000002,0.2193842174365672,0.35
3.5100000000000025,0.2198225479783546,0.35
3.5200000000000022,0.22026000621796282,0.35
3.530000000000002,0.22069659734254635,0.35
3.5400000000000023,0.22113232648805345,0.35
3.5500000000000025,0.22156719873993103,0.35
3.5600000000000023,0.22200121913381718,0.35
3.570000000000002,0.2224343926562215,0.35
3.5800000000000023,0.22286672424519355,0.35
3.5900000000000025,0.22329821879097955,0.35
3.6000000000000023,0.2237288811366677,0.35
3.610000000000002,0.2241587160788226,0.35
3.6200000000000023,0.22458772836810836,0.35
3.6300000000000026,0.22501592270990123,0.35
3.6400000000000023,0.22544330376489177,0.35
3.650000000000002,0.22586987614967668,0.35
3.6600000000000024,0.22629564443734065,0.35
3.6700000000000026,0.2267206131580283,0.35
3.6800000000000024,0.2271447867995067,0.35
3.690000000000002,0.22756816980771796,0.35
3.7000000000000024,0.2279907665873234,0.35
3.7100000000000026,0.22841258150223775,0.35
3.7200000000000024,0.22883361887615514,0.35
3.730000000000002,0.2292538829930661,0.35
3.7400000000000024,0.2296733780977662,0.35
3.7500000000000027,0.2300921083963561,0.35
3.7600000000000025,0.2305100780567338,0.35
3.7700000000000022,0.23092729120907846,0.35
3.7800000000000025,0.23134375194632673,0.35
3.7900000000000027,0.23175946432464103,0.35
3.8000000000000025,0.23217443236387073,0.35
3.8100000000000023,0.23258866004800535,0.35
3.8200000000000025,0.23300215132562108,0.35
3.8300000000000027,0.23341491011031973,0.35
3.8400000000000025,0.23382694028116105,0.35
3.8500000000000023,0.23423824568308796,0.35
3.8600000000000025,0.23464883012734516,0.35
3.8700000000000028,0.2350586973918913,0.35
3.8800000000000026,0.23546785122180425,0.35
3.8900000000000023,0.23587629532968069,0.35
3.9000000000000026,0.23628403339602908,0.35
3.910000000000003,0.23669106906965628,0.35
3.9200000000000026,0.23709740596804896,0.35
3.9300000000000024,0.2375030476777484,0.35
3.9400000000000026,0.23790799775472,0.35
3.950000000000003,0.2383122597247168,0.35
3.9600000000000026,0.2387158370836378,0.35
3.9700000000000024,0.23911873329788053,0.35
3.9800000000000026,0.23952095180468855,0.35
3.990000000000003,0.23992249601249352,0.35
4.000000000000003,0.24032336930125206,0.35
4.0100000000000025,0.24072357502277794,0.35
4.020000000000003,0.24112311650106888,0.35
4.030000000000003,0.24152199703262855,0.35
4.040000000000003,0.24192021988678428,0.35
4.0500000000000025,0.2423177883059993,0.35
4.060000000000002,0.24271470550618085,0.35
4.070000000000003,0.24311097467698392,0.35
4.080000000000003,0.24350659898211002,0.35
4.0900000000000025,0.24390158155960195,0.35
4.100000000000003,0.2442959255221343,0.35
4.110000000000003,0.24468963395729948,0.35
4.120000000000003,0.24508270992788989,0.35
4.130000000000003,0.2454751564721759,0.35
4.140000000000002,0.24586697660417972,0.35
4.150000000000003,0.24625817331394564,0.35
4.160000000000003,0.24664874956780602,0.35
4.170000000000003,0.24703870830864405,0.35
4.180000000000003,0.24742805245615207,0.35
4.190000000000003,0.2478167849070869,0.35
4.200000000000003,0.24820490853552105,0.35
4.210000000000003,0.248592426193091,0.35
4.220000000000002,0.2489793407092412,0.35
4.230000000000003,0.24936565489146542,0.35
4.240000000000003,0.2497513715255443,0.35
4.250000000000003,0.2501364933757797,0.35
4.260000000000003,0.2505210231852259,0.35
4.270000000000003,0.2509049636759176,0.35
4.280000000000003,0.2512883175490945,0.35
4.290000000000003,0.2516710874854232,0.35
4.3000000000000025,0.2520532761452161,0.35
4.310000000000003,0.2524348861686467,0.35
4.320000000000003,0.25281592017596244,0.35
4.330000000000003,0.2531963807676951,0.35
4.340000000000003,0.2535762705248673,0.35
4.350000000000003,0.25395559200919693,0.35
4.360000000000003,0.254334347763299,0.35
4.370000000000003,0.25471254031088403,0.35
4.380000000000003,0.25509017215695456,0.35
4.390000000000003,0.25546724578799873,0.35
4.400000000000003,0.255843763672181,0.35
4.410000000000003,0.25621972825953077,0.35
4.4200000000000035,0.25659514198212874,0.35
4.430000000000003,0.25697000725429,0.35
4.440000000000003,0.2573443264727452,0.35
4.450000000000003,0.2577181020168197,0.35
4.460000000000003,0.25809133624860964,0.35
4.470000000000003,0.25846403151315644,0.35
4.480000000000003,0.25883619013861825,0.35
4.490000000000003,0.2592078144364401,0.35
4.5000000000000036,0.2595789067015211,0.35
4.510000000000003,0.2599494692123798,0.35
4.520000000000003,0.26031950423131767,0.35
4.530000000000003,0.26068901400457983,0.35
4.540000000000003,0.26105800076251456,0.35
4.550000000000003,0.26142646671972997,0.35
4.560000000000003,0.26179441407524934,0.35
4.570000000000003,0.2621618450126641,0.35
4.580000000000004,0.2625287617002852,0.35
4.590000000000003,0.26289516629129217,0.35
4.600000000000003,0.2632610609238806,0.35
4.610000000000003,0.26362644772140786,0.35
4.620000000000003,0.2639913287925367,0.35
4.6300000000000034,0.2643557062313773,0.35
4.640000000000003,0.26471958211762736,0.35
4.650000000000003,0.26508295851671093,0.35
4.660000000000004,0.26544583747991474,0.35
4.6700000000000035,0.2658082210445236,0.35
4.680000000000003,0.2661701112339538,0.35
4.690000000000003,0.26653151005788484,0.35
4.700000000000003,0.2668924195123896,0.35
4.7100000000000035,0.2672528415800633,0.35
4.720000000000003,0.26761277823014995,0.35
4.730000000000003,0.26797223141866855,0.35
4.740000000000004,0.2683312030885366,0.35
4.7500000000000036,0.2686896951696929,0.35
4.760000000000003,0.26904770957921853,0.35
4.770000000000003,0.26940524822145634,0.35
4.780000000000003,0.26976231298812947,0.35
4.790000000000004,0.2701189057584577,0.35
4.800000000000003,0.27047502839927307,0.35
4.810000000000003,0.2708306827651339,0.35
4.820000000000004,0.2711858706984374,0.35
4.830000000000004,0.2715405940295311,0.35
4.840000000000003,0.27189485457682283,0.35
4.850000000000003,0.27224865414688953,0.35
4.860000000000003,0.2726019945345846,0.35
4.870000000000004,0.27295487752314435,0.35
4.8800000000000034,0.2733073048842927,0.35
4.890000000000003,0.2736592783783454,0.35
4.900000000000004,0.2740107997543122,0.35
4.910000000000004,0.27436187074999835,0.35
4.9200000000000035,0.27471249309210494,0.35
4.930000000000003,0.275062668496328,0.35
4.940000000000003,0.2754123986674562,0.35
4.950000000000004,0.2757616852994681,0.35
4.9600000000000035,0.2761105300756273,0.35
4.970000000000003,0.2764589346685777,0.35
4.980000000000004,0.2768069007404367,0.35
4.990000000000004,0.2771544299428875,0.35
5.0000000000000036,0.27750152391727145,0.35
5.010000000000003,0.27784818429467734,0.35
5.020000000000003,0.2781944126960317,0.35
5.030000000000004,0.2785402107321868,0.35
5.040000000000004,0.2788855800040082,0.35
5.050000000000003,0.2792305221024612,0.35
5.060000000000004,0.2795750386086964,0.35
5.070000000000004,0.27991913109413424,0.35
5.080000000000004,0.2802628011205485,0.35
5.090000000000003,0.28060605024014923,0.35
5.100000000000003,0.28094887999566426,0.35
5.110000000000004,0.28129129192042046,0.35
5.120000000000004,0.2816332875384233,0.35
5.1300000000000034,0.2819748683644364,0.35
5.140000000000004,0.2823160359040596,0.35
5.150000000000004,0.2826567916538063,0.35
5.160000000000004,0.28299713710118035,0.35
5.1700000000000035,0.2833370737247516,0.35
5.180000000000003,0.2836766029942306,0.35
5.190000000000004,0.28401572637054334,0.35
5.200000000000004,0.28435444530590404,0.35
5.2100000000000035,0.2846927612438879,0.35
5.220000000000004,0.2850306756195031,0.35
5.230000000000004,0.2853681898592613,0.35
5.240000000000004,0.2857053053812485,0.35
5.2500000000000036,0.28604202359519393,0.35
5.260000000000003,0.28637834590253936,0.35
5.270000000000004,0.286714273696507,0.35
5.280000000000004,0.28704980836216654,0.35
5.290000000000004,0.2873849512765022,0.35
5.300000000000004,0.28771970380847844,0.35
5.310000000000004,0.2880540673191052,0.35
5.320000000000004,0.28838804316150246,0.35
5.330000000000004,0.28872163268096424,0.35
5.340000000000003,0.28905483721502157,0.35
5.350000000000004,0.2893876580935056,0.35
5.360000000000004,0.2897200966386086,0.35
5.370000000000004,0.2900521541649462,0.35
5.380000000000004,0.29038383197961753,0.35
5.390000000000004,0.29071513138226523,0.35
5.400000000000004,0.29104605366513525,0.35
5.410000000000004,0.291376600113135,0.35
5.4200000000000035,0.2917067720038923,0.35
5.430000000000004,0.29203657060781246,0.35
5.440000000000004,0.2923659971881355,0.35
5.450000000000004,0.2926950530009926,0.35
5.460000000000004,0.29302373929546205,0.35
5.470000000000004,0.2933520573136243,0.35
5.480000000000004,0.2936800082906171,0.35
5.490000000000004,0.29400759345468946,0.35
5.5000000000000036,0.2943348140272553,0.35
5.510000000000004,0.2946616712229468,0.35
5.520000000000004,0.29498816624966673,0.35
5.530000000000004,0.2953143003086407,0.35
5.5400000000000045,0.2956400745944687,0.35
5.550000000000004,0.2959654902951762,0.35
5.560000000000004,0.29629054859226456,0.35
5.570000000000004,0.296615250660761,0.35
5.580000000000004,0.29693959766926864,0.35
5.590000000000004,0.29726359078001485,0.35
5.600000000000004,0.2975872311489005,0.35
5.610000000000004,0.29791051992554773,0.35
5.6200000000000045,0.29823345825334757,0.35
5.630000000000004,0.29855604726950724,0.35
5.640000000000004,0.2988782881050968,0.35
5.650000000000004,0.29920018188509556,0.35
5.660000000000004,0.2995217297284377,0.35
5.670000000000004,0.29984293274805784,0.35
5.680000000000004,0.3001637920509357,0.35
5.690000000000004,0.3004843087381408,0.35
5.700000000000005,0.3008044839048769,0.35
5.710000000000004,0.30112431864052497,0.35
5.720000000000004,0.30144381402868664,0.35
5.730000000000004,0.3017629711472275,0.35
5.740000000000004,0.3020817910683189,0.35
5.750000000000004,0.30240027485848037,0.35
5.760000000000004,0.30271842357862117,0.35
5.770000000000004,0.3030362382840813,0.35
5.780000000000005,0.30335372002467276,0.35
5.7900000000000045,0.30367086984471947,0.35
5.800000000000004,0.3039876887830979,0.35
5.810000000000004,0.3043041778732763,0.35
5.820000000000004,0.30462033814335443,0.35
5.8300000000000045,0.3049361706161023,0.35
5.840000000000004,0.3052516763089986,0.35
5.850000000000004,0.3055668562342694,0.35
5.860000000000005,0.3058817113989257,0.35
5.8700000000000045,0.30619624280480107,0.35
5.880000000000004,0.30651045144858885,0.35
5.890000000000004,0.30682433832187883,0.35
5.900000000000004,0.307137904411194,0.35
5.910000000000005,0.3074511506980268,0.35
5.920000000000004,0.3077640781588745,0.35
5.930000000000004,0.30807668776527514,0.35
5.940000000000005,0.3083889804838426,0.35
5.950000000000005,0.30870095727630137,0.35
5.960000000000004,0.3090126190995213,0.35
5.970000000000004,0.3093239669055518,0.35
5.980000000000004,0.30963500164165536,0.35
5.990000000000005,0.3099457242503419,0.35
6.000000000000004,0.31025613566940136,0.35
6.010000000000004,0.31056623683193735,0.35
6.020000000000005,0.3108760286663994,0.35
6.030000000000005,0.3111855120966158,0.35
6.0400000000000045,0.3114946880418253,0.35
6.050000000000004,0.3118035574167092,0.35
6.060000000000004,0.312112121131423,0.35
6.070000000000005,0.3124203800916277,0.35
6.0800000000000045,0.3127283351985204,0.35
6.090000000000004,0.3130359873488656,0.35
6.100000000000005,0.31334333743502535,0.35
6.110000000000005,0.3136503863449895,0.35
6.1200000000000045,0.3139571349624057,0.35
6.130000000000004,0.31426358416660877,0.35
6.140000000000004,0.3145697348326508,0.35
6.150000000000005,0.3148755878313294,0.35
6.160000000000005,0.3151811440292174,0.35
6.170000000000004,0.31548640428869085,0.35
6.180000000000005,0.315791369467958,0.35
6.190000000000005,0.31609604042108685,0.35
6.200000000000005,0.31640041799803353,0.35
6.210000000000004,0.31670450304466996,0.35
6.220000000000004,0.31700829640281086,0.35
6.230000000000005,0.3173117989102413,0.35
6.240000000000005,0.31761501140074355,0.35
6.250000000000004,0.3179179347041237,0.35
6.260000000000005,0.31822056964623846,0.35
6.270000000000005,0.31852291704902097,0.35
6.280000000000005,0.31882497773050733,0.35
6.2900000000000045,0.31912675250486217,0.35
6.300000000000004,0.31942824218240407,0.35
6.310000000000005,0.3197294475696313,0.35
6.320000000000005,0.3200303694692468,0.35
6.3300000000000045,0.3203310086801832,0.35
6.340000000000005,0.32063136599762765,0.35
6.350000000000005,0.320931442213046,0.35
6.360000000000005,0.32123123811420756,0.35
6.3700000000000045,0.3215307544852089,0.35
6.380000000000004,0.3218299921064982,0.35
6.390000000000005,0.32212895175489853,0.35
6.400000000000005,0.3224276342036314,0.35
6.410000000000005,0.3227260402223405,0.35
6.420000000000005,0.3230241705771146,0.35
6.430000000000005,0.3233220260305101,0.35
6.440000000000005,0.32361960734157447,0.35
6.450000000000005,0.3239169152658685,0.35
6.460000000000004,0.3242139505554887,0.35
6.470000000000005,0.3245107139590893,0.35
6.480000000000005,0.32480720622190473,0.35
6.490000000000005,0.3251034280857708,0.35
6.500000000000005,0.3253993802891471,0.35
6.510000000000005,0.3256950635671379,0.35
6.520000000000005,0.3259904786515137,0.35
6.530000000000005,0.3262856262707323,0.35
6.5400000000000045,0.32658050714995995,0.35
6.550000000000005,0.3268751220110917,0.35
6.560000000000005,0.3271694715727724,0.35
6.570000000000005,0.327463556550417,0.35
6.580000000000005,0.32775737765623086,0.35
6.590000000000005,0.32805093559923004,0.35
6.600000000000005,0.32834423108526084,0.35
6.610000000000005,0.3286372648170201,0.35
6.6200000000000045,0.3289300374940744,0.35
6.630000000000005,0.32922254981287996,0.35
6.640000000000005,0.32951480246680154,0.35
6.650000000000005,0.32980679614613195,0.35
6.6600000000000055,0.33009853153811103,0.35
6.670000000000005,0.33039000932694423,0.35
6.680000000000005,0.3306812301938218,0.35
6.690000000000005,0.3309721948169368,0.35
6.700000000000005,0.3312629038715041,0.35
6.710000000000005,0.33155335802977837,0.35
6.720000000000005,0.33184355796107207,0.35
6.730000000000005,0.3321335043317738,0.35
6.7400000000000055,0.332423197805366,0.35
6.750000000000005,0.33271263904244225,0.35
6.760000000000005,0.3330018287007257,0.35
6.770000000000005,0.3332907674350859,0.35
6.780000000000005,0.333579455897556,0.35
6.790000000000005,0.3338678947373505,0.35
6.800000000000005,0.33415608460088164,0.35
6.810000000000005,0.33444402613177676,0.35
6.820000000000006,0.3347317199708949,0.35
6.830000000000005,0.3350191667563434,0.35
6.840000000000005,0.3353063671234945,0.35
6.850000000000005,0.33559332170500156,0.35
6.860000000000005,0.3358800311308156,0.35
6.870000000000005,0.3361664960282013,0.35
6.880000000000005,0.33645271702175283,0.35
6.890000000000005,0.3367386947334101,0.35
6.900000000000006,0.337024429782474,0.35
6.9100000000000055,0.3373099227856228,0.35
6.920000000000005,0.3375951743569268,0.35
6.930000000000005,0.33788018510786455,0.35
6.940000000000005,0.3381649556473376,0.35
6.9500000000000055,0.33844948658168605,0.35
6.960000000000005,0.33873377851470304,0.35
6.970000000000005,0.3390178320476504,0.35
6.980000000000006,0.33930164777927313,0.35
6.9900000000000055,0.33958522630581406,0.35
7.000000000000005,0.33986856822102857,0.35
7.010000000000005,0.34015167411619923,0.35
7.020000000000005,0.3404345445801498,0.35
7.030000000000006,0.34071718019926,0.35
7.040000000000005,0.3409995815574794,0.35
7.050000000000005,0.34128174923634147,0.35
7.060000000000006,0.34156368381497776,0.35
7.070000000000006,0.3418453858701315,0.35
7.080000000000005,0.34212685597617165,0.35
7.090000000000005,0.3424080947051064,0.35
7.100000000000005,0.34268910262659674,0.35
7.110000000000006,0.3429698803079699,0.35
7.120000000000005,0.34325042831423275,0.35
7.130000000000005,0.343530747208085,0.35
7.140000000000006,0.34381083754993275,0.35
7.150000000000006,0.34409069989790086,0.35
7.1600000000000055,0.3443703348078465,0.35
7.170000000000005,0.3446497428333718,0.35
7.180000000000005,0.3449289245258367,0.35
7.190000000000006,0.3452078804343715,0.35
7.2000000000000055,0.3454866111058898,0.35
7.210000000000005,0.3457651170851007,0.35
7.220000000000006,0.3460433989145211,0.35
7.230000000000006,0.3463214571344886,0.35
7.2400000000000055,0.3465992922831731,0.35
7.250000000000005,0.3468769048965893,0.35
7.260000000000005,0.3471542955086088,0.35
7.270000000000006,0.34743146465097186,0.35
7.280000000000006,0.3477084128532994,0.35
7.290000000000005,0.34798514064310493,0.35
7.300000000000006,0.3482616485458061,0.35
7.310000000000006,0.34853793708473624,0.35
7.320000000000006,0.34881400678115637,0.35
7.330000000000005,0.3490898581542661,0.35
7.340000000000005,0.34936549172121545,0.35
7.350000000000006,0.3496409079971159,0.35
7.360000000000006,0.3499161074950518,0.35
7.370000000000005,0.35019109072609156,0.35
7.380000000000006,0.3504658581992984,0.35
7.390000000000006,0.3507404104217416,0.35
7.400000000000006,0.35101474789850745,0.35
7.4100000000000055,0.35128887113271007,0.35
7.420000000000005,0.3515627806255019,0.35
7.430000000000006,0.35183647687608494,0.35
7.440000000000006,0.35210996038172054,0.35
7.4500000000000055,0.35238323163774105,0.35
7.460000000000006,0.35265629113755914,0.35
7.470000000000006,0.35292913937267906,0.35
7.480000000000006,0.35320177683270637,0.35
7.4900000000000055,0.35347420400535867,0.35
7.500000000000005,0.3537464213764755,0.35
7.510000000000006,0.35401842943002837,0.35
7.520000000000006,0.35429022864813103,0.35
7.530000000000006,0.3545618195110495,0.35
7.540000000000006,0.3548332024972114,0.35
7.550000000000006,0.35510437808321665,0.35
7.560000000000006,0.3553753467438464,0.35
7.570000000000006,0.35564610895207344,0.35
7.580000000000005,0.3559166651790712,0.35
7.590000000000006,0.3561870158942239,0.35
7.600000000000006,0.35645716156513557,0.35
7.610000000000006,0.3567271026576397,0.35
7.620000000000006,0.3569968396358086,0.35
7.630000000000006,0.3572663729619627,0.35
7.640000000000006,0.35753570309667987,0.35
7.650000000000006,0.35780483049880457,0.35
7.6600000000000055,0.3580737556254567,0.35
7.670000000000006,0.358342478932041,0.35
7.680000000000006,0.35861100087225617,0.35
7.690000000000006,0.3588793218981032,0.35
7.700000000000006,0.3591474424598947,0.35
7.710000000000006,0.35941536300626375,0.35
7.720000000000006,0.35968308398417265,0.35
7.730000000000006,0.3599506058389212,0.35
7.7400000000000055,0.3602179290141559,0.35
7.750000000000006,0.3604850539518781,0.35
7.760000000000006,0.3607519810924529,0.35
7.770000000000006,0.36101871087461723,0.35
7.7800000000000065,0.3612852437354888,0.35
7.790000000000006,0.3615515801105736,0.35
7.800000000000006,0.36181772043377525,0.35
7.810000000000006,0.3620836651374025,0.35
7.820000000000006,0.3623494146521774,0.35
7.830000000000006,0.3626149694072442,0.35
7.840000000000006,0.36288032983017643,0.35
7.850000000000006,0.36314549634698573,0.35
7.8600000000000065,0.3634104693821295,0.35
7.870000000000006,0.36367524935851864,0.35
7.880000000000006,0.3639398366975258,0.35
7.890000000000006,0.3642042318189929,0.35
7.900000000000006,0.3644684351412393,0.35
7.910000000000006,0.364732447081069,0.35
7.920000000000006,0.3649962680537786,0.35
7.930000000000006,0.36525989847316503,0.35
7.940000000000007,0.36552333875153287,0.35
7.950000000000006,0.365786589299702,0.35
7.960000000000006,0.36604965052701505,0.35
7.970000000000006,0.36631252284134497,0.35
7.980000000000006,0.3665752066491021,0.35
7.990000000000006,0.36683770235524177,0.35
8.000000000000007,0.3671000103632714,0.35
8.010000000000005,0.3673621310752579,0.35
8.020000000000007,0.36762406489183486,0.35
8.030000000000006,0.3678858122122094,0.35
8.040000000000006,0.36814737343416976,0.35
8.050000000000006,0.3684087489540918,0.35
8.060000000000006,0.36866993916694657,0.35
8.070000000000007,0.36893094446630675,0.35
8.080000000000005,0.36919176524435393,0.35
8.090000000000007,0.36945240189188533,0.35
8.100000000000007,0.3697128547983207,0.35
8.110000000000007,0.36997312435170904,0.35
8.120000000000006,0.3702332109387355,0.35
8.130000000000006,0.3704931149447277,0.35
8.140000000000006,0.3707528367536629,0.35
8.150000000000006,0.37101237674817433,0.35
8.160000000000007,0.3712717353095577,0.35
8.170000000000005,0.3715309128177779,0.35
8.180000000000007,0.3717899096514755,0.35
8.190000000000007,0.3720487261879731,0.35
8.200000000000006,0.3723073628032816,0.35
8.210000000000006,0.37256581987210713,0.35
8.220000000000006,0.3728240977678567,0.35
8.230000000000008,0.37308219686264504,0.35
8.240000000000006,0.37334011752730034,0.35
8.250000000000007,0.37359786013137103,0.35
8.260000000000007,0.37385542504313146,0.35
8.270000000000007,0.37411281262958834,0.35
8.280000000000006,0.3743700232564869,0.35
8.290000000000006,0.37462705728831647,0.35
8.300000000000006,0.3748839150883171,0.35
8.310000000000006,0.3751405970184853,0.35
8.320000000000007,0.3753971034395798,0.35
8.330000000000005,0.3756534347111279,0.35
8.340000000000007,0.3759095911914308,0.35
8.350000000000007,0.37616557323757005,0.35
8.360000000000007,0.3764213812054128,0.35
8.370000000000006,0.3766770154496179,0.35
8.380000000000006,0.3769324763236417,0.35
8.390000000000008,0.3771877641797435,0.35
8.400000000000006,0.37744287936899107,0.35
8.410000000000007,0.3776978222412671,0.35
8.420000000000007,0.3779525931452737,0.35
8.430000000000007,0.37820719242853884,0.35
8.440000000000007,0.3784616204374214,0.35
8.450000000000006,0.37871587751711683,0.35
8.460000000000006,0.37896996401166266,0.35
8.470000000000006,0.37922388026394366,0.35
8.480000000000008,0.3794776266156978,0.35
8.490000000000006,0.37973120340752076,0.35
8.500000000000007,0.3799846109788724,0.35
8.510000000000007,0.3802378496680808,0.35
8.520000000000007,0.38049091981234845,0.35
8.530000000000006,0.38074382174775734,0.35
8.540000000000006,0.3809965558092737,0.35
8.550000000000008,0.38124912233075375,0.35
8.560000000000006,0.38150152164494844,0.35
8.570000000000007,0.3817537540835088,0.35
8.580000000000007,0.38200581997699085,0.35
8.590000000000007,0.3822577196548608,0.35
8.600000000000007,0.3825094534455,0.35
8.610000000000007,0.3827610216762101,0.35
8.620000000000006,0.38301242467321756,0.35
8.630000000000006,0.3832636627616792,0.35
8.640000000000008,0.3835147362656867,0.35
8.650000000000006,0.3837656455082714,0.35
8.660000000000007,0.38401639081140965,0.35
8.670000000000007,0.3842669724960269,0.35
8.680000000000007,0.38451739088200326,0.35
8.690000000000007,0.3847676462881779,0.35
8.700000000000006,0.38501773903235337,0.35
8.710000000000008,0.38526766943130125,0.35
8.720000000000006,0.3855174378007658,0.35
8.730000000000008,0.3857670444554698,0.35
8.740000000000007,0.3860164897091178,0.35
8.750000000000007,0.38626577387440175,0.35
8.760000000000007,0.3865148972630052,0.35
8.770000000000007,0.38676386018560793,0.35
8.780000000000006,0.3870126629518904,0.35
8.790000000000006,0.38726130587053814,0.35
8.800000000000008,0.3875097892492466,0.35
8.810000000000006,0.38775811339472516,0.35
8.820000000000007,0.3880062786127018,0.35
8.830000000000007,0.3882542852079274,0.35
8.840000000000007,0.38850213348418,0.35
8.850000000000007,0.38874982374426953,0.35
8.860000000000007,0.38899735629004173,0.35
8.870000000000008,0.38924473142238253,0.35
8.880000000000006,0.38949194944122234,0.35
8.890000000000008,0.3897390106455405,0.35
8.900000000000007,0.3899859153333691,0.35
8.910000000000007,0.39023266380179755,0.35
8.920000000000007,0.3904792563469765,0.35
8.930000000000007,0.3907256932641221,0.35
8.940000000000007,0.39097197484752,0.35
8.950000000000006,0.39121810139052976,0.35
8.960000000000008,0.3914640731855886,0.35
8.970000000000006,0.3917098905242155,0.35
8.980000000000008,0.3919555536970154,0.35
8.990000000000007,0.392201062993683,0.35
9.000000000000007,0.3924464187030071,0.35
9.010000000000007,0.3926916211128739,0.35
9.020000000000007,0.3929366705102719,0.35
9.030000000000006,0.3931815671812947,0.35
9.040000000000006,0.393426311411146,0.35
9.050000000000008,0.3936709034841426,0.35
9.060000000000008,0.39391534368371856,0.35
9.070000000000007,0.3941596322924293,0.35
9.080000000000007,0.3944037695919553,0.35
9.090000000000007,0.39464775586310524,0.35
9.100000000000007,0.39489159138582086,0.35
9.110000000000007,0.39513527643918,0.35
9.120000000000008,0.3953788113014002,0.35
9.130000000000008,0.3956221962498429,0.35
9.140000000000008,0.395865431561017,0.35
9.150000000000007,0.39610851751058224,0.35
9.160000000000007,0.3963514543733532,0.35
9.170000000000007,0.3965942424233026,0.35
9.180000000000007,0.39683688193356514,0.35
9.190000000000007,0.39707937317644104,0.35
9.200000000000006,0.39732171642339953,0.35
9.210000000000008,0.39756391194508256,0.35
9.220000000000008,0.397805960011308,0.35
9.230000000000008,0.3980478608910735,0.35
9.240000000000007,0.3982896148525598,0.35
9.250000000000007,0.3985312221631342,0.35
9.260000000000007,0.39877268308935415,0.35
9.270000000000007,0.39901399789697034,0.35
9.280000000000008,0.3992551668509307,0.35
9.290000000000008,0.3994961902153831,0.35
9.300000000000008,0.3997370682536792,0.35
9.310000000000008,0.3999778012283776,0.35
9.320000000000007,0.40021838940124754,0.35
9.330000000000007,0.40045883303327146,0.35
9.340000000000007,0.40069913238464916,0.35
9.350000000000007,0.4009392877148006,0.35
9.360000000000007,0.40117929928236906,0.35
9.370000000000008,0.4014191673452249,0.35
9.380000000000008,0.4016588921604683,0.35
9.390000000000008,0.40189847398443274,0.35
9.400000000000007,0.402137913072688,0.35
9.410000000000007,0.40237720968004353,0.35
9.420000000000007,0.4026163640605518,0.35
9.430000000000007,0.4028553764675107,0.35
9.440000000000008,0.40309424715346764,0.35
9.450000000000008,0.40333297637022175,0.35
9.460000000000008,0.4035715643688278,0.35
9.470000000000008,0.4038100113995985,0.35
9.480000000000008,0.4040483177121084,0.35
9.490000000000007,0.4042864835551962,0.35
9.500000000000007,0.40452450917696803,0.35
9.510000000000007,0.4047623948248008,0.35
9.520000000000007,0.4050001407453447,0.35
9.530000000000008,0.40523774718452626,0.35
9.540000000000008,0.40547521438755174,0.35
9.550000000000008,0.4057125425989096,0.35
9.560000000000008,0.4059497320623738,0.35
9.570000000000007,0.40618678302100636,0.35
9.580000000000007,0.4064236957171605,0.35
9.590000000000007,0.4066604703924837,0.35
9.600000000000009,0.4068971072879201,0.35
9.610000000000008,0.4071336066437137,0.35
9.620000000000008,0.40736996869941117,0.35
9.630000000000008,0.4076061936938645,0.35
9.640000000000008,0.4078422818652343,0.35
9.650000000000007,0.4080782334509919,0.35
9.660000000000007,0.40831404868792265,0.35
9.670000000000007,0.4085497278121285,0.35
9.680000000000007,0.4087852710590308,0.35
9.690000000000008,0.40902067866337316,0.35
9.700000000000008,0.4092559508592238,0.35
9.710000000000008,0.4094910878799786,0.35
9.720000000000008,0.40972608995836396,0.35
9.730000000000008,0.40996095732643906,0.35
9.740000000000007,0.41019569021559865,0.35
9.750000000000007,0.410430288856576,0.35
9.760000000000009,0.4106647534794452,0.35
9.770000000000008,0.41089908431362376,0.35
9.780000000000008,0.4111332815878757,0.35
9.790000000000008,0.41136734553031373,0.35
9.800000000000008,0.4116012763684019,0.35
9.810000000000008,0.4118350743289583,0.35
9.820000000000007,0.41206873963815743,0.35
9.830000000000007,0.4123022725215332,0.35
9.840000000000007,0.4125356732039807,0.35
9.850000000000009,0.4127689419097598,0.35
9.860000000000008,0.41300207886249635,0.35
9.870000000000008,0.4132350842851859,0.35
9.880000000000008,0.4134679584001954,0.35
9.890000000000008,0.413700701429266,0.35
9.900000000000007,0.4139333135935156,0.35
9.910000000000007,0.4141657951134409,0.35
9.920000000000009,0.41439814620892046,0.35
9.930000000000009,0.41463036709921625,0.35
9.940000000000008,0.414862458002977,0.35
9.950000000000008,0.41509441913824,0.35
9.960000000000008,0.4153262507224337,0.35
9.970000000000008,0.41555795297238013,0.35
9.980000000000008,0.41578952610429704,0.35
9.990000000000007,0.41602097033380053,0.35
10.000000000000007,0.4162522858759072,0.35
10.010000000000009,0.41648347294503657,0.35
10.020000000000008,0.4167145317550133,0.35
10.030000000000008,0.4169454625190697,0.35
10.040000000000008,0.417176265449848,0.35
10.050000000000008,0.4174069407594021,0.35
10.060000000000008,0.41763748865920075,0.35
10.070000000000007,0.4178679093601291,0.35
10.080000000000009,0.4180982030724912,0.35
10.090000000000009,0.4183283700060123,0.35
10.100000000000009,0.41855841036984087,0.35
10.110000000000008,0.4187883243725512,0.35
10.120000000000008,0.41901811222214513,0.35
10.130000000000008,0.4192477741260545,0.35
10.140000000000008,0.41947731029114343,0.35
10.150000000000007,0.4197067209237103,0.35
10.160000000000007,0.41993600622949,0.35
10.170000000000009,0.4201651664136561,0.35
10.180000000000009,0.4203942016808228,0.35
10.190000000000008,0.4206231122350475,0.35
10.200000000000008,0.4208518982798323,0.35
10.210000000000008,0.4210805600181269,0.35
10.220000000000008,0.4213090976523298,0.35
10.230000000000008,0.42153751138429113,0.35
10.240000000000009,0.42176580141531445,0.35
10.250000000000009,0.42199396794615845,0.35
10.260000000000009,0.42222201117703995,0.35
10.270000000000008,0.422449931307635,0.35
10.280000000000008,0.4226777285370812,0.35
10.290000000000008,0.42290540306398017,0.35
10.300000000000008,0.423132955086399,0.35
10.310000000000008,0.4233603848018725,0.35
10.320000000000007,0.42358769240740524,0.35
10.330000000000009,0.4238148780994735,0.35
10.340000000000009,0.4240419420740272,0.35
10.350000000000009,0.4242688845264918,0.35
10.360000000000008,0.42449570565177064,0.35
10.370000000000008,0.42472240564424624,0.35
10.380000000000008,0.42494898469778314,0.35
10.390000000000008,0.4251754430057288,0.35
10.40000000000001,0.42540178076091634,0.35
10.410000000000009,0.42562799815566615,0.35
10.420000000000009,0.4258540953817878,0.35
10.430000000000009,0.42608007263058173,0.35
10.440000000000008,0.4263059300928417,0.35
10.450000000000008,0.42653166795885605,0.35
10.460000000000008,0.42675728641841,0.35
10.470000000000008,0.42698278566078735,0.35
10.480000000000008,0.4272081658747722,0.35
10.490000000000009,0.42743342724865113,0.35
10.500000000000009,0.4276585699702146,0.35
10.510000000000009,0.42788359422675926,0.35
10.520000000000008,0.42810850020508934,0.35
10.530000000000008,0.42833328809151877,0.35
10.540000000000008,0.42855795807187275,0.35
10.550000000000008,0.4287825103314896,0.35
10.56000000000001,0.4290069450552229,0.35
10.57000000000001,0.4292312624274426,0.35
10.580000000000009,0.4294554626320372,0.35
10.590000000000009,0.42967954585241563,0.35
10.600000000000009,0.4299035122715086,0.35
10.610000000000008,0.4301273620717707,0.35
10.620000000000008,0.430351095435182,0.35
10.630000000000008,0.43057471254324975,0.35
10.640000000000008,0.43079821357701015,0.35
10.65000000000001,0.4310215987170298,0.35
10.660000000000009,0.43124486814340796,0.35
10.670000000000009,0.4314680220357776,0.35
10.680000000000009,0.4316910605733078,0.35
10.690000000000008,0.43191398393470465,0.35
10.700000000000008,0.4321367922982135,0.35
10.710000000000008,0.4323594858416204,0.35
10.72000000000001,0.43258206474225375,0.35
10.73000000000001,0.43280452917698586,0.35
10.740000000000009,0.43302687932223494,0.35
10.750000000000009,0.4332491153539663,0.35
10.760000000000009,0.43347123744769445,0.35
10.770000000000008,0.43369324577848395,0.35
10.780000000000008,0.433915140520952,0.35
10.790000000000008,0.4341369218492692,0.35
10.800000000000008,0.43435858993716187,0.35
10.81000000000001,0.4345801449579129,0.35
10.82000000000001,0.4348015870843638,0.35
10.830000000000009,0.4350229164889163,0.35
10.840000000000009,0.4352441333435336,0.35
10.850000000000009,0.4354652378197422,0.35
10.860000000000008,0.43568623008863344,0.35
10.870000000000008,0.4359071103208649,0.35
10.88000000000001,0.436127878686662,0.35
10.89000000000001,0.43634853535581936,0.35
10.90000000000001,0.4365690804977028,0.35
10.910000000000009,0.4367895142812505,0.35
10.920000000000009,0.43700983687497447,0.35
10.930000000000009,0.43723004844696206,0.35
10.940000000000008,0.4374501491648778,0.35
10.950000000000008,0.43767013919596437,0.35
10.960000000000008,0.4378900187070446,0.35
10.97000000000001,0.4381097878645224,0.35
10.98000000000001,0.43832944683438496,0.35
10.990000000000009,0.43854899578220324,0.35
11.000000000000009,0.4387684348731344,0.35
11.010000000000009,0.4389877642719225,0.35
11.020000000000008,0.4392069841429004,0.35
11.030000000000008,0.43942609464999116,0.35
11.04000000000001,0.4396450959567092,0.35
11.05000000000001,0.4398639882261618,0.35
11.06000000000001,0.4400827716210509,0.35
11.07000000000001,0.44030144630367396,0.35
11.080000000000009,0.44052001243592565,0.35
11.090000000000009,0.4407384701792993,0.35
11.100000000000009,0.44095681969488815,0.35
11.110000000000008,0.44117506114338684,0.35
11.120000000000008,0.4413931946850927,0.35
11.13000000000001,0.4416112204799072,0.35
11.14000000000001,0.44182913868733714,0.35
11.15000000000001,0.4420469494664964,0.35
11.160000000000009,0.4422646529761069,0.35
11.170000000000009,0.4424822493745001,0.35
11.180000000000009,0.4426997388196183,0.35
11.190000000000008,0.44291712146901624,0.35
11.20000000000001,0.44313439747986205,0.35
11.21000000000001,0.4433515670089386,0.35
11.22000000000001,0.4435686302126452,0.35
11.23000000000001,0.44378558724699857,0.35
11.240000000000009,0.44400243826763436,0.35
11.250000000000009,0.44421918342980804,0.35
11.260000000000009,0.44443582288839684,0.35
11.270000000000008,0.4446523567979005,0.35
11.280000000000008,0.444868785312443,0.35
11.29000000000001,0.4450851085857732,0.35
11.30000000000001,0.4453013267712668,0.35
11.31000000000001,0.4455174400219273,0.35
11.32000000000001,0.4457334484903871,0.35
11.330000000000009,0.4459493523289092,0.35
11.340000000000009,0.446165151689388,0.35
11.350000000000009,0.4463808467233508,0.35
11.36000000000001,0.4465964375819591,0.35
11.37000000000001,0.44681192441600937,0.35
11.38000000000001,0.44702730737593505,0.35
11.39000000000001,0.44724258661180705,0.35
11.40000000000001,0.4474577622733354,0.35
11.410000000000009,0.44767283450987033,0.35
11.420000000000009,0.4478878034704035,0.35
11.430000000000009,0.44810266930356907,0.35
11.440000000000008,0.4483174321576452,0.35
11.45000000000001,0.44853209218055495,0.35
11.46000000000001,0.44874664951986754,0.35
11.47000000000001,0.4489611043227998,0.35
11.48000000000001,0.4491754567362167,0.35
11.490000000000009,0.44938970690663343,0.35
11.500000000000009,0.4496038549802158,0.35
11.510000000000009,0.44981790110278175,0.35
11.52000000000001,0.45003184541980246,0.35
11.53000000000001,0.45024568807640347,0.35
11.54000000000001,0.45045942921736587,0.35
11.55000000000001,0.4506730689871274,0.35
11.56000000000001,0.45088660752978355,0.35
11.57000000000001,0.4511000449890889,0.35
11.580000000000009,0.4513133815084581,0.35
11.590000000000009,0.45152661723096693,0.35
11.600000000000009,0.45173975229935337,0.35
11.61000000000001,0.451952786856019,0.35
11.62000000000001,0.45216572104302993,0.35
11.63000000000001,0.4523785550021179,0.35
11.64000000000001,0.4525912888746813,0.35
11.65000000000001,0.4528039228017865,0.35
11.660000000000009,0.4530164569241688,0.35
11.670000000000009,0.4532288913822333,0.35
11.68000000000001,0.4534412263160566,0.35
11.69000000000001,0.4536534618653872,0.35
11.70000000000001,0.45386559816964683,0.35
11.71000000000001,0.4540776353679318,0.35
11.72000000000001,0.4542895735990134,0.35
11.73000000000001,0.4545014130013397,0.35
11.740000000000009,0.45471315371303633,0.35
11.750000000000009,0.4549247958719072,0.35
11.760000000000009,0.4551363396154359,0.35
11.77000000000001,0.4553477850807869,0.35
11.78000000000001,0.45555913240480594,0.35
11.79000000000001,0.45577038172402173,0.35
11.80000000000001,0.4559815331746468,0.35
11.81000000000001,0.45619258689257824,0.35
11.82000000000001,0.456403543013399,0.35
11.830000000000009,0.45661440167237893,0.35
11.84000000000001,0.4568251630044755,0.35
11.85000000000001,0.4570358271443352,0.35
11.86000000000001,0.4572463942262942,0.35
11.87000000000001,0.4574568643843796,0.35
11.88000000000001,0.4576672377523103,0.35
11.89000000000001,0.4578775144634979,0.35
11.90000000000001,0.4580876946510479,0.35
11.910000000000009,0.45829777844776065,0.35
11.920000000000009,0.4585077659861322,0.35
11.93000000000001,0.45871765739835524,0.35
11.94000000000001,0.4589274528163202,0.35
11.95000000000001,0.45913715237161634,0.35
11.96000000000001,0.4593467561955324,0.35
11.97000000000001,0.45955626441905767,0.35
11.98000000000001,0.45976567717288325,0.35
11.990000000000009,0.45997499458740243,0.35
12.00000000000001,0.4601842167927122,0.35
12.01000000000001,0.46039334391861375,0.35
12.02000000000001,0.4606023760946137,0.35
12.03000000000001,0.46081131344992493,0.35
12.04000000000001,0.4610201561134676,0.35
12.05000000000001,0.46122890421386975,0.35
12.06000000000001,0.4614375578794687,0.35
12.07000000000001,0.4616461172383118,0.35
12.080000000000009,0.4618545824181569,0.35
12.09000000000001,0.46206295354647414,0.35
12.10000000000001,0.46227123075044607,0.35
12.11000000000001,0.4624794141569689,0.35
12.12000000000001,0.46268750389265345,0.35
12.13000000000001,0.4628955000838258,0.35
12.14000000000001,0.4631034028565286,0.35
12.15000000000001,0.4633112123365214,0.35
12.16000000000001,0.46351892864928207,0.35
12.17000000000001,0.46372655192000733,0.35
12.18000000000001,0.4639340822736139,0.35
12.19000000000001,0.46414151983473895,0.35
12.20000000000001,0.46434886472774145,0.35
12.21000000000001,0.46455611707670297,0.35
12.22000000000001,0.46476327700542813,0.35
12.23000000000001,0.4649703446374461,0.35
12.240000000000009,0.4651773200960107,0.35
12.25000000000001,0.46538420350410203,0.35
12.26000000000001,0.4655909949844267,0.35
12.27000000000001,0.4657976946594191,0.35
12.28000000000001,0.46600430265124215,0.35
12.29000000000001,0.46621081908178785,0.35
12.30000000000001,0.4664172440726785,0.35
12.31000000000001,0.4666235777452673,0.35
12.320000000000011,0.46682982022063946,0.35
12.33000000000001,0.46703597161961263,0.35
12.34000000000001,0.4672420320627379,0.35
12.35000000000001,0.4674480016703009,0.35
12.36000000000001,0.4676538805623221,0.35
12.37000000000001,0.4678596688585581,0.35
12.38000000000001,0.4680653666785021,0.35
12.39000000000001,0.468270974141385,0.35
12.40000000000001,0.4684764913661759,0.35
12.41000000000001,0.4686819184715832,0.35
12.42000000000001,0.4688872555760551,0.35
12.43000000000001,0.46909250279778064,0.35
12.44000000000001,0.46929766025469033,0.35
12.45000000000001,0.4695027280644574,0.35
12.46000000000001,0.46970770634449766,0.35
12.47000000000001,0.46991259521197115,0.35
12.480000000000011,0.4701173947837826,0.35
12.49000000000001,0.4703221051765821,0.35
12.50000000000001,0.4705267265067659,0.35
12.51000000000001,0.4707312588904777,0.35
12.52000000000001,0.4709357024436085,0.35
12.53000000000001,0.4711400572817981,0.35
12.54000000000001,0.47134432352043554,0.35
12.55000000000001,0.47154850127466,0.35
12.56000000000001,0.47175259065936137,0.35
12.570000000000011,0.4719565917891815,0.35
12.58000000000001,0.4721605047785139,0.35
12.59000000000001,0.4723643297415059,0.35
12.60000000000001,0.47256806679205815,0.35
12.61000000000001,0.4727717160438261,0.35
12.62000000000001,0.47297527761022046,0.35
12.63000000000001,0.47317875160440814,0.35
12.640000000000011,0.47338213813931257,0.35
12.650000000000011,0.4735854373276149,0.35
12.66000000000001,0.47378864928175435,0.35
12.67000000000001,0.4739917741139294,0.35
12.68000000000001,0.4741948119360979,0.35
12.69000000000001,0.4743977628599784,0.35
12.70000000000001,0.47460062699705036,0.35
12.71000000000001,0.4748034044585552,0.35
12.72000000000001,0.4750060953554968,0.35
12.730000000000011,0.47520869979864255,0.35
12.74000000000001,0.47541121789852353,0.35
12.75000000000001,0.4756136497654356,0.35
12.76000000000001,0.47581599550944,0.35
12.77000000000001,0.4760182552403642,0.35
12.78000000000001,0.4762204290678021,0.35
12.79000000000001,0.47642251710111533,0.35
12.800000000000011,0.4766245194494336,0.35
12.810000000000011,0.47682643622165555,0.35
12.820000000000011,0.47702826752644917,0.35
12.83000000000001,0.4772300134722528,0.35
12.84000000000001,0.4774316741672756,0.35
12.85000000000001,0.47763324971949833,0.35
12.86000000000001,0.4778347402366739,0.35
12.87000000000001,0.47803614582632836,0.35
12.88000000000001,0.47823746659576105,0.35
12.890000000000011,0.47843870265204586,0.35
12.900000000000011,0.47863985410203125,0.35
12.91000000000001,0.4788409210523415,0.35
12.92000000000001,0.4790419036093771,0.35
12.93000000000001,0.4792428018793154,0.35
12.94000000000001,0.4794436159681113,0.35
12.95000000000001,0.47964434598149785,0.35
12.960000000000012,0.47984499202498704,0.35
12.970000000000011,0.4800455542038702,0.35
12.980000000000011,0.48024603262321897,0.35
12.99000000000001,0.4804464273878857,0.35
13.00000000000001,0.4806467386025041,0.35
13.01000000000001,0.48084696637149016,0.35
13.02000000000001,0.48104711079904217,0.35
13.03000000000001,0.48124717198914213,0.35
13.04000000000001,0.4814471500455559,0.35
13.050000000000011,0.4816470450718337,0.35
13.060000000000011,0.48184685717131126,0.35
13.070000000000011,0.48204658644710996,0.35
13.08000000000001,0.4822462330021377,0.35
13.09000000000001,0.4824457969390894,0.35
13.10000000000001,0.4826452783604478,0.35
13.11000000000001,0.48284467736848374,0.35
13.120000000000012,0.4830439940652571,0.35
13.130000000000011,0.48324322855261737,0.35
13.140000000000011,0.483442380932204,0.35
13.150000000000011,0.48364145130544717,0.35
13.16000000000001,0.48384043977356855,0.35
13.17000000000001,0.48403934643758173,0.35
13.18000000000001,0.48423817139829267,0.35
13.19000000000001,0.4844369147563007,0.35
13.20000000000001,0.4846355766119986,0.35
13.210000000000012,0.4848341570655737,0.35
13.220000000000011,0.4850326562170081,0.35
13.230000000000011,0.4852310741660795,0.35
13.24000000000001,0.48542941101236176,0.35
13.25000000000001,0.485627666855225,0.35
13.26000000000001,0.4858258417938371,0.35
13.27000000000001,0.4860239359271634,0.35
13.280000000000012,0.48622194935396784,0.35
13.290000000000012,0.48641988217281323,0.35
13.300000000000011,0.48661773448206197,0.35
13.310000000000011,0.4868155063798765,0.35
13.320000000000011,0.48701319796422005,0.35
13.33000000000001,0.48721080933285704,0.35
13.34000000000001,0.48740834058335375,0.35
13.35000000000001,0.4876057918130789,0.35
13.36000000000001,0.4878031631192039,0.35
13.370000000000012,0.48800045459870395,0.35
13.380000000000011,0.48819766634835804,0.35
13.390000000000011,0.4883947984647499,0.35
13.400000000000011,0.4885918510442686,0.35
13.41000000000001,0.4887888241831085,0.35
13.42000000000001,0.48898571797727053,0.35
13.43000000000001,0.48918253252256233,0.35
13.440000000000012,0.48937926791459896,0.35
13.450000000000012,0.4895759242488031,0.35
13.460000000000012,0.48977250162040625,0.35
13.470000000000011,0.48996900012444855,0.35
13.480000000000011,0.49016541985577977,0.35
13.49000000000001,0.4903617609090598,0.35
13.50000000000001,0.4905580233787589,0.35
13.51000000000001,0.4907542073591585,0.35
13.52000000000001,0.4909503129443518,0.35
13.530000000000012,0.49114634022824394,0.35
13.540000000000012,0.4913422893045529,0.35
13.550000000000011,0.49153816026680985,0.35
13.560000000000011,0.49173395320835944,0.35
13.570000000000011,0.49192966822236084,0.35
13.58000000000001,0.49212530540178795,0.35
13.59000000000001,0.4923208648394298,0.35
13.600000000000012,0.4925163466278913,0.35
13.610000000000012,0.4927117508595935,0.35
13.620000000000012,0.49290707762677455,0.35
13.630000000000011,0.4931023270214897,0.35
13.640000000000011,0.49329749913561205,0.35
13.650000000000011,0.4934925940608331,0.35
13.66000000000001,0.4936876118886631,0.35
13.67000000000001,0.4938825527104316,0.35
13.68000000000001,0.4940774166172881,0.35
13.690000000000012,0.49427220370020236,0.35
13.700000000000012,0.49446691404996485,0.35
13.710000000000012,0.49466154775718757,0.35
13.720000000000011,0.49485610491230414,0.35
13.730000000000011,0.4950505856055706,0.35
13.74000000000001,0.49524498992706567,0.35
13.75000000000001,0.49543931796669144,0.35
13.760000000000012,0.4956335698141738,0.35
13.770000000000012,0.49582774555906256,0.35
13.780000000000012,0.4960218452907327,0.35
13.790000000000012,0.496215869098384,0.35
13.800000000000011,0.4964098170710421,0.35
13.810000000000011,0.496603689297559,0.35
13.820000000000011,0.496797485866613,0.35
13.83000000000001,0.49699120686670967,0.35
13.84000000000001,0.497184852386182,0.35
13.850000000000012,0.4973784225131913,0.35
13.860000000000012,0.4975719173357271,0.35
13.870000000000012,0.4977653369416081,0.35
13.880000000000011,0.4979586814184824,0.35
13.890000000000011,0.498151950853828,0.35
13.900000000000011,0.4983451453349533,0.35
13.91000000000001,0.49853826494899744,0.35
13.920000000000012,0.49873130978293084,0.35
13.930000000000012,0.4989242799235559,0.35
13.940000000000012,0.499117175457507,0.35
13.950000000000012,0.4993099964712511,0.35
13.960000000000012,0.4995027430510886,0.35
13.970000000000011,0.49969541528315314,0.35
13.980000000000011,0.4998880132534124,0.35
13.99000000000001,0.5000805370476689,0.35
14.00000000000001,0.5002729867515594,0.35
14.010000000000012,0.5004653624505565,0.35
14.020000000000012,0.5006576642299686,0.35
14.030000000000012,0.50084989217494,0.35
14.040000000000012,0.5010420463704518,0.35
14.050000000000011,0.5012341269013224,0.35
14.060000000000011,0.5014261338522076,0.35
14.070000000000011,0.5016180673076011,0.35
14.080000000000013,0.5018099273518352,0.35
14.090000000000012,0.5020017140690808,0.35
14.100000000000012,0.5021934275433482,0.35
14.110000000000012,0.5023850678584876,0.35
14.120000000000012,0.502576635098189,0.35
14.130000000000011,0.5027681293459831,0.35
14.140000000000011,0.5029595506852417,0.35
14.150000000000011,0.5031508991991779,0.35
14.16000000000001,0.5033421749708464,0.35
14.170000000000012,0.5035333780831448,0.35
14.180000000000012,0.5037245086188127,0.35
14.190000000000012,0.503915566660433,0.35
14.200000000000012,0.5041065522904323,0.35
14.210000000000012,0.5042974655910808,0.35
14.220000000000011,0.5044883066444934,0.35
14.230000000000011,0.5046790755326293,0.35
14.240000000000013,0.5048697723372934,0.35
14.250000000000012,0.5050603971401356,0.35
14.260000000000012,0.5052509500226521,0.35
14.270000000000012,0.5054414310661854,0.35
14.280000000000012,0.5056318403519249,0.35
14.290000000000012,0.505822177960907,0.35
14.300000000000011,0.5060124439740159,0.35
14.310000000000011,0.5062026384719833,0.35
14.320000000000011,0.5063927615353901,0.35
14.330000000000013,0.5065828132446655,0.35
14.340000000000012,0.5067727936800875,0.35
14.350000000000012,0.5069627029217846,0.35
14.360000000000012,0.5071525410497345,0.35
14.370000000000012,0.5073423081437656,0.35
14.380000000000011,0.5075320042835572,0.35
14.390000000000011,0.5077216295486393,0.35
14.400000000000013,0.5079111840183939,0.35
14.410000000000013,0.5081006677720545,0.35
14.420000000000012,0.5082900808887074,0.35
14.430000000000012,0.5084794234472914,0.35
14.440000000000012,0.508668695526598,0.35
14.450000000000012,0.5088578972052726,0.35
14.460000000000012,0.5090470285618145,0.35
14.470000000000011,0.509236089674577,0.35
14.480000000000011,0.5094250806217681,0.35
14.490000000000013,0.5096140014814506,0.35
14.500000000000012,0.5098028523315429,0.35
14.510000000000012,0.509991633249819,0.35
14.520000000000012,0.5101803443139092,0.35
14.530000000000012,0.5103689856013001,0.35
14.540000000000012,0.5105575571893349,0.35
14.550000000000011,0.5107460591552146,0.35
14.560000000000013,0.5109344915759975,0.35
14.570000000000013,0.5111228545285996,0.35
14.580000000000013,0.5113111480897957,0.35
14.590000000000012,0.5114993723362191,0.35
14.600000000000012,0.511687527344362,0.35
14.610000000000012,0.511875613190576,0.35
14.620000000000012,0.5120636299510728,0.35
14.630000000000011,0.5122515777019239,0.35
14.640000000000011,0.5124394565190615,0.35
14.650000000000013,0.5126272664782787,0.35
14.660000000000013,0.5128150076552297,0.35
14.670000000000012,0.51300268012543,0.35
14.680000000000012,0.5131902839642575,0.35
14.690000000000012,0.5133778192469521,0.35
14.700000000000012,0.5135652860486165,0.35
14.710000000000012,0.5137526844442162,0.35
14.720000000000013,0.51394001450858,0.35
14.730000000000013,0.5141272763164004,0.35
14.740000000000013,0.5143144699422343,0.35
14.750000000000012,0.5145015954605023,0.35
14.760000000000012,0.5146886529454904,0.35
14.770000000000012,0.5148756424713491,0.35
14.780000000000012,0.5150625641120945,0.35
14.790000000000012,0.5152494179416086,0.35
14.800000000000011,0.5154362040336394,0.35
14.810000000000013,0.5156229224618011,0.35
14.820000000000013,0.5158095732995749,0.35
14.830000000000013,0.5159961566203092,0.35
14.840000000000012,0.5161826724972194,0.35
14.850000000000012,0.516369121003389,0.35
14.860000000000012,0.5165555022117697,0.35
14.870000000000012,0.5167418161951814,0.35
14.880000000000013,0.5169280630263129,0.35
14.890000000000013,0.5171142427777219,0.35
14.900000000000013,0.5173003555218358,0.35
14.910000000000013,0.5174864013309516,0.35
14.920000000000012,0.5176723802772365,0.35
14.930000000000012,0.517858292432728,0.35
14.940000000000012,0.5180441378693342,0.35
14.950000000000012,0.5182299166588348,0.35
14.960000000000012,0.5184156288728802,0.35
14.970000000000013,0.518601274582993,0.35
14.980000000000013,0.5187868538605676,0.35
14.990000000000013,0.5189723667768708,0.35
15.000000000000012,0.5191578134030421,0.35
15.010000000000012,0.5193431938100941,0.35
15.020000000000012,0.5195285080689124,0.35
15.030000000000012,0.5197137562502564,0.35
15.040000000000013,0.5198989384247596,0.35
15.050000000000013,0.5200840546629295,0.35
15.060000000000013,0.5202691050351482,0.35
15.070000000000013,0.5204540896116727,0.35
15.080000000000013,0.5206390084626353,0.35
15.090000000000012,0.5208238616580437,0.35
15.100000000000012,0.5210086492677815,0.35
15.110000000000012,0.521193371361608,0.35
15.120000000000012,0.5213780280091597,0.35
15.130000000000013,0.5215626192799492,0.35
15.140000000000013,0.5217471452433662,0.35
15.150000000000013,0.5219316059686779,0.35
15.160000000000013,0.5221160015250291,0.35
15.170000000000012,0.5223003319814427,0.35
15.180000000000012,0.5224845974068195,0.35
15.190000000000012,0.5226687978699391,0.35
15.200000000000014,0.5228529334394599,0.35
15.210000000000013,0.5230370041839194,0.35
15.220000000000013,0.5232210101717345,0.35
15.230000000000013,0.523404951471202,0.35
15.240000000000013,0.5235888281504987,0.35
15.250000000000012,0.5237726402776813,0.35
15.260000000000012,0.523956387920688,0.35
15.270000000000012,0.524140071147337,0.35
15.280000000000012,0.5243236900253282,0.35
15.290000000000013,0.524507244622243,0.35
15.300000000000013,0.5246907350055445,0.35
15.310000000000013,0.5248741612425778,0.35
15.320000000000013,0.5250575234005704,0.35
15.330000000000013,0.5252408215466327,0.35
15.340000000000012,0.5254240557477575,0.35
15.350000000000012,0.5256072260708214,0.35
15.360000000000014,0.5257903325825843,0.35
15.370000000000013,0.5259733753496898,0.35
15.380000000000013,0.5261563544386656,0.35
15.390000000000013,0.5263392699159238,0.35
15.400000000000013,0.5265221218477611,0.35
15.410000000000013,0.5267049103003595,0.35
15.420000000000012,0.5268876353397854,0.35
15.430000000000012,0.5270702970319916,0.35
15.440000000000012,0.5272528954428157,0.35
15.450000000000014,0.5274354306379823,0.35
15.460000000000013,0.5276179026831015,0.35
15.470000000000013,0.5278003116436707,0.35
15.480000000000013,0.5279826575850735,0.35
15.490000000000013,0.5281649405725809,0.35
15.500000000000012,0.5283471606713515,0.35
15.510000000000012,0.5285293179464313,0.35
15.520000000000014,0.5287114124627545,0.35
15.530000000000014,0.5288934442851433,0.35
15.540000000000013,0.5290754134783084,0.35
15.550000000000013,0.5292573201068493,0.35
15.560000000000013,0.5294391642352547,0.35
15.570000000000013,0.5296209459279023,0.35
15.580000000000013,0.5298026652490595,0.35
15.590000000000012,0.5299843222628836,0.35
15.600000000000012,0.5301659170334219,0.35
15.610000000000014,0.5303474496246118,0.35
15.620000000000013,0.5305289201002817,0.35
15.630000000000013,0.5307103285241509,0.35
15.640000000000013,0.5308916749598294,0.35
15.650000000000013,0.531072959470819,0.35
15.660000000000013,0.531254182120513,0.35
15.670000000000012,0.5314353429721966,0.35
15.680000000000014,0.5316164420890472,0.35
15.690000000000014,0.5317974795341346,0.35
15.700000000000014,0.5319784553704212,0.35
15.710000000000013,0.5321593696607627,0.35
15.720000000000013,0.5323402224679076,0.35
15.730000000000013,0.5325210138544979,0.35
15.740000000000013,0.5327017438830696,0.35
15.750000000000012,0.5328824126160521,0.35
15.760000000000012,0.5330630201157697,0.35
15.770000000000014,0.5332435664444405,0.35
15.780000000000014,0.5334240516641778,0.35
15.790000000000013,0.5336044758369897,0.35
15.800000000000013,0.5337848390247792,0.35
15.810000000000013,0.5339651412893452,0.35
15.820000000000013,0.5341453826923823,0.35
15.830000000000013,0.5343255632954805,0.35
15.840000000000014,0.5345056831601266,0.35
15.850000000000014,0.5346857423477034,0.35
15.860000000000014,0.5348657409194906,0.35
15.870000000000013,0.5350456789366648,0.35
15.880000000000013,0.5352255564602999,0.35
15.890000000000013,0.5354053735513669,0.35
15.900000000000013,0.5355851302707346,0.35
15.910000000000013,0.5357648266791697,0.35
15.920000000000012,0.5359444628373371,0.35
15.930000000000014,0.5361240388057998,0.35
15.940000000000014,0.5363035546450198,0.35
15.950000000000014,0.5364830104153577,0.35
15.960000000000013,0.5366624061770732,0.35
15.970000000000013,0.5368417419903252,0.35
15.980000000000013,0.5370210179151724,0.35
15.990000000000013,0.537200234011573,0.35
16.000000000000014,0.5373793903393858,0.35
16.010000000000012,0.5375584869583689,0.35
16.020000000000014,0.5377375239281819,0.35
16.030000000000015,0.5379165013083843,0.35
16.040000000000013,0.5380954191584371,0.35
16.05000000000001,0.538274277537702,0.35
16.060000000000013,0.5384530765054426,0.35
16.070000000000014,0.5386318161208239,0.35
16.080000000000013,0.5388104964429127,0.35
16.090000000000014,0.5389891175306781,0.35
16.100000000000016,0.5391676794429913,0.35
16.110000000000014,0.539346182238626,0.35
16.12000000000001,0.5395246259762589,0.35
16.130000000000013,0.5397030107144699,0.35
16.140000000000015,0.5398813365117415,0.35
16.150000000000013,0.54005960342646,0.35
16.160000000000014,0.5402378115169154,0.35
16.170000000000016,0.5404159608413016,0.35
16.180000000000014,0.5405940514577166,0.35
16.190000000000012,0.5407720834241624,0.35
16.200000000000014,0.5409500567985461,0.35
16.210000000000015,0.5411279716386793,0.35
16.220000000000013,0.5413058280022786,0.35
16.23000000000001,0.5414836259469655,0.35
16.240000000000013,0.5416613655302678,0.35
16.250000000000014,0.541839046809618,0.35
16.260000000000012,0.542016669842355,0.35
16.270000000000014,0.5421942346857236,0.35
16.280000000000015,0.5423717413968748,0.35
16.290000000000013,0.5425491900328665,0.35
16.30000000000001,0.5427265806506628,0.35
16.310000000000013,0.5429039133071353,0.35
16.320000000000014,0.5430811880590622,0.35
16.330000000000013,0.5432584049631294,0.35
16.340000000000014,0.5434355640759303,0.35
16.350000000000016,0.5436126654539661,0.35
16.360000000000014,0.5437897091536457,0.35
16.37000000000001,0.5439666952312867,0.35
16.380000000000013,0.544143623743115,0.35
16.390000000000015,0.5443204947452647,0.35
16.400000000000013,0.5444973082937791,0.35
16.410000000000014,0.5446740644446105,0.35
16.420000000000016,0.5448507632536205,0.35
16.430000000000014,0.5450274047765798,0.35
16.440000000000012,0.5452039890691692,0.35
16.450000000000014,0.5453745412059843,0.35
16.55000000000001,0.5441020517552643,0.35
16.650000000000013,0.5428336473745355,0.35
16.750000000000014,0.5415692889717195,0.35
16.850000000000016,0.5403089380742748,0.35
16.950000000000014,0.5390525568155369,0.35
17.050000000000015,0.5378001079214443,0.35
17.150000000000013,0.5365515546976356,0.35
17.250000000000014,0.5353068610169047,0.35
17.350000000000016,0.5340659913070044,0.35
17.450000000000014,0.5328289105387842,0.35
17.550000000000015,0.5315955842146524,0.35
17.650000000000016,0.5303659783573507,0.35
17.750000000000014,0.529140059499034,0.35
17.850000000000016,0.5279177946706398,0.35
17.950000000000014,0.5266991513915444,0.35
18.050000000000015,0.5254840976594907,0.35
18.150000000000016,0.5242726019407828,0.35
18.250000000000014,0.5230646331607383,0.35
18.350000000000016,0.5218601606943861,0.35
18.450000000000017,0.5206591543574097,0.35
18.550000000000015,0.5194615843973197,0.35
18.650000000000016,0.5182674214848548,0.35
18.750000000000014,0.5170766367056,0.35
18.850000000000016,0.5158892015518192,0.35
18.950000000000017,0.5147050879144912,0.35
19.050000000000015,0.5135242680755459,0.35
19.150000000000016,0.5123467147002941,0.35
19.250000000000018,0.5111724008300451,0.35
19.350000000000016,0.5100012998749048,0.35
19.450000000000017,0.508833385606751,0.35
19.550000000000015,0.5076686321523795,0.35
19.650000000000016,0.5065070139868172,0.35
19.750000000000018,0.5053485059267949,0.35
19.850000000000016,0.5041930831243772,0.35
19.950000000000017,0.503040721060745,0.35
20.05000000000002,0.5018913955401236,0.35
20.150000000000016,0.5007450826838566,0.35
20.250000000000018,0.49960175892461584,0.35
20.350000000000016,0.49846140100074976,0.35
20.450000000000017,0.49732398595076005,0.35
20.55000000000002,0.49618949110790833,0.35
20.650000000000016,0.4950578940949452,0.35
20.750000000000018,0.4939291728189608,0.35
20.85000000000002,0.49280330546635137,0.35
20.950000000000017,0.4916802704979018,0.35
21.05000000000002,0.4905600466439765,0.35
21.150000000000016,0.4894426128998208,0.35
21.250000000000018,0.48832794852096373,0.35
21.35000000000002,0.4872160330187267,0.35
21.450000000000017,0.4861068461558283,0.35
21.55000000000002,0.4850003679420871,0.35
21.65000000000002,0.48389657863021834,0.35
21.750000000000018,0.4827954587117221,0.35
21.85000000000002,0.4816969889128596,0.35
21.950000000000017,0.48060115019071825,0.35
22.05000000000002,0.47950792372935896,0.35
22.15000000000002,0.47841729093604696,0.35
22.250000000000018,0.47732923343756245,0.35
22.35000000000002,0.47624373307658935,0.35
22.45000000000002,0.4751607719081798,0.35
22.55000000000002,0.4740803321962933,0.35
22.65000000000002,0.4730023964104069,0.35
22.750000000000018,0.4719269472221975,0.35
22.85000000000002,0.47085396750229097,0.35
22.95000000000002,0.4697834403170796,0.35
23.05000000000002,0.46871534892560324,0.35
23.15000000000002,0.4676496767764958,0.35
23.25000000000002,0.4665864075049921,0.35
23.35000000000002,0.4655255249299958,0.35
23.45000000000002,0.4644670130512065,0.35
23.55000000000002,0.4634108560463048,0.35
23.65000000000002,0.46235703826819113,0.35
23.75000000000002,0.4613055442422837,0.35
23.85000000000002,0.46025635866386483,0.35
23.95000000000002,0.4592094663954834,0.35
24.050000000000022,0.4581648524644057,0.35
24.10000000000002,0.4576810720084337,0.35
34.99000000000003,0.4576810720084337,0.35


==> figures/intro/data/subopt_intro_J0.683.csv <==
x,y,j
1.01,0.004351699969048172,0.6826668421312366
1.02,0.006154233115606503,0.6826668421312366
1.03,0.0075373654456873445,0.6826668421312366
1.04,0.008703399938096344,0.6826668421312366
1.05,0.009730696948475443,0.6826668421312366
1.06,0.01065944443785337,0.6826668421312366
1.07,0.011513515898468938,0.6826668421312366
1.08,0.012308466231213006,0.6826668421312366
1.09,0.013055099907144516,0.6826668421312366
1.1,0.013761283595876462,0.6826668421312366
1.11,0.014432955997533994,0.6826668421312366
1.12,0.015074730891374689,0.6826668421312366
1.1300000000000001,0.01569027737383824,0.6826668421312366
1.1400000000000001,0.016282570334213025,0.6826668421312366
1.1500000000000001,0.0168540615078149,0.6826668421312366
1.1600000000000001,0.01740679987619269,0.6826668421312366
1.1700000000000002,0.017942518623382718,0.6826668421312366
1.1800000000000002,0.01846269934681951,0.6826668421312366
1.1900000000000002,0.018968620397690057,0.6826668421312366
1.2000000000000002,0.019461393896950886,0.6826668421312366
1.2100000000000002,0.019941994509900234,0.6826668421312366
1.2200000000000002,0.020411282116846678,0.6826668421312366
1.2300000000000002,0.020870019891560208,0.6826668421312366
1.2400000000000002,0.02131888887570674,0.6826668421312366
1.2500000000000002,0.02175849984524086,0.6826668421312366
1.2600000000000002,0.022189403059477746,0.6826668421312366
1.2700000000000002,0.022612096337062033,0.6826668421312366
1.2800000000000002,0.023027031796937877,0.6826668421312366
1.2900000000000003,0.023434621524526526,0.6826668421312366
1.3000000000000003,0.02383524236542217,0.6826668421312366
1.3100000000000003,0.02422924000539492,0.6826668421312366
1.3200000000000003,0.024616932462426012,0.6826668421312366
1.3300000000000003,0.02499861309113482,0.6826668421312366
1.3400000000000003,0.025374553180319673,0.6826668421312366
1.3500000000000003,0.025745004209001117,0.6826668421312366
1.3600000000000003,0.026110199814289033,0.6826668421312366
1.3700000000000003,0.026470357514826143,0.6826668421312366
1.3800000000000003,0.02682568022592021,0.6826668421312366
1.3900000000000003,0.027176357596336208,0.6826668421312366
1.4000000000000004,0.027522567191752924,0.6826668421312366
1.4100000000000004,0.027864475545848127,0.6826668421312366
1.4200000000000004,0.028202239096670717,0.6826668421312366
1.4300000000000004,0.02853600502324031,0.6826668421312366
1.4400000000000004,0.028865911995067987,0.6826668421312366
1.4500000000000004,0.02919209084542633,0.6826668421312366
1.4600000000000004,0.02951466517764072,0.6826668421312366
1.4700000000000004,0.02983375191237018,0.6826668421312366
1.4800000000000004,0.030149461782749378,0.6826668421312366
1.4900000000000004,0.0304618997833372,0.6826668421312366
1.5000000000000004,0.030771165578032514,0.6826668421312366
1.5100000000000005,0.031077353871449654,0.6826668421312366
1.5200000000000005,0.03138055474767648,0.6826668421312366
1.5300000000000005,0.03168085397984932,0.6826668421312366
1.5400000000000005,0.03197833331356011,0.6826668421312366
1.5500000000000005,0.0322730707267493,0.6826668421312366
1.5600000000000005,0.03256514066842605,0.6826668421312366
1.5700000000000005,0.032854614278286544,0.6826668421312366
1.5800000000000005,0.03314155958906587,0.6826668421312366
1.5900000000000005,0.03342604171325432,0.6826668421312366
1.6000000000000005,0.0337081230156298,0.6826668421312366
1.6100000000000005,0.033987863272901486,0.6826668421312366
1.6200000000000006,0.03426531982162226,0.6826668421312366
1.6300000000000006,0.03454054769540682,0.6826668421312366
1.6400000000000006,0.03481359975238538,0.6826668421312366
1.6500000000000006,0.035084526793729184,0.6826668421312366
1.6600000000000006,0.03535337767400047,0.6826668421312366
1.6700000000000006,0.03562019940400571,0.6826668421312366
1.6800000000000006,0.035885037246765436,0.6826668421312366
1.6900000000000006,0.03614793480715539,0.6826668421312366
1.7000000000000006,0.0364089341157218,0.6826668421312366
1.7100000000000006,0.036668075707126824,0.6826668421312366
1.7200000000000006,0.03692539869363902,0.6826668421312366
1.7300000000000006,0.037180940834045766,0.6826668421312366
1.7400000000000007,0.037434738598331706,0.6826668421312366
1.7500000000000007,0.03768682722843672,0.6826668421312366
1.7600000000000007,0.03793724079538011,0.6826668421312366
1.7700000000000007,0.03818601225301311,0.6826668421312366
1.7800000000000007,0.03843317348863975,0.6826668421312366
1.7900000000000007,0.03867875537072638,0.6826668421312366
1.8000000000000007,0.03892278779390177,0.6826668421312366
1.8100000000000007,0.03916529972143355,0.6826668421312366
1.8200000000000007,0.03940631922535187,0.6826668421312366
1.8300000000000007,0.03964587352437767,0.6826668421312366
1.8400000000000007,0.03988398901980047,0.6826668421312366
1.8500000000000008,0.040120691329439705,0.6826668421312366
1.8600000000000008,0.04035600531981321,0.6826668421312366
1.8700000000000008,0.040589955136627165,0.6826668421312366
1.8800000000000008,0.040822564233693355,0.6826668421312366
1.8900000000000008,0.041053855400371764,0.6826668421312366
1.9000000000000008,0.04128385078762938,0.6826668421312366
1.9100000000000008,0.0415125719327996,0.6826668421312366
1.9200000000000008,0.041740039783120415,0.6826668421312366
1.9300000000000008,0.04196627471812442,0.6826668421312366
1.9400000000000008,0.042191296570948174,0.6826668421312366
1.9500000000000008,0.04241512464862406,0.6826668421312366
1.9600000000000009,0.04263777775141348,0.6826668421312366
1.9700000000000009,0.04285927419123595,0.6826668421312366
1.9800000000000009,0.04307963180924552,0.6826668421312366
1.9900000000000009,0.043298867992601985,0.6826668421312366
2.000000000000001,0.04351699969048172,0.6826668421312366
2.0100000000000007,0.043734043429369755,0.6826668421312366
2.020000000000001,0.043950015327672114,0.6826668421312366
2.030000000000001,0.04416493110968507,0.6826668421312366
2.040000000000001,0.04437880611895549,0.6826668421312366
2.0500000000000007,0.044591655331064524,0.6826668421312366
2.060000000000001,0.04480349336586456,0.6826668421312366
2.070000000000001,0.04501433449919796,0.6826668421312366
2.080000000000001,0.045224192674124065,0.6826668421312366
2.0900000000000007,0.04543308151167946,0.6826668421312366
2.100000000000001,0.04564101432119498,0.6826668421312366
2.110000000000001,0.04584800411019153,0.6826668421312366
2.120000000000001,0.04605406359387575,0.6826668421312366
2.130000000000001,0.04625920520425492,0.6826668421312366
2.140000000000001,0.046463441098889564,0.6826668421312366
2.1500000000000012,0.04666678316930142,0.6826668421312366
2.160000000000001,0.04686924304905305,0.6826668421312366
2.170000000000001,0.047070832121514715,0.6826668421312366
2.180000000000001,0.04727156152733306,0.6826668421312366
2.1900000000000013,0.047471442171615655,0.6826668421312366
2.200000000000001,0.04767048473084434,0.6826668421312366
2.210000000000001,0.04786869965952989,0.6826668421312366
2.220000000000001,0.04806609719661969,0.6826668421312366
2.2300000000000013,0.048262687371669485,0.6826668421312366
2.240000000000001,0.04845848001078984,0.6826668421312366
2.250000000000001,0.04865348474237722,0.6826668421312366
2.260000000000001,0.04884771100263907,0.6826668421312366
2.2700000000000014,0.049041168040922116,0.6826668421312366
2.280000000000001,0.049233864924852024,0.6826668421312366
2.290000000000001,0.04942581054529291,0.6826668421312366
2.300000000000001,0.04961701362113405,0.6826668421312366
2.3100000000000014,0.04980748270391123,0.6826668421312366
2.320000000000001,0.04999722618226964,0.6826668421312366
2.330000000000001,0.05018625228627501,0.6826668421312366
2.340000000000001,0.05037456909157892,0.6826668421312366
2.3500000000000014,0.05056218452344471,0.6826668421312366
2.360000000000001,0.05074910636063935,0.6826668421312366
2.370000000000001,0.050935342239196726,0.6826668421312366
2.3800000000000012,0.05112089965605762,0.6826668421312366
2.3900000000000015,0.05130578597259111,0.6826668421312366
2.4000000000000012,0.051490008418002234,0.6826668421312366
2.410000000000001,0.051673574092630306,0.6826668421312366
2.4200000000000013,0.05185648997114217,0.6826668421312366
2.4300000000000015,0.05203876290562432,0.6826668421312366
2.4400000000000013,0.052220399628578065,0.6826668421312366
2.450000000000001,0.05240140675582106,0.6826668421312366
2.4600000000000013,0.05258179078929914,0.6826668421312366
2.4700000000000015,0.05276155811981142,0.6826668421312366
2.4800000000000013,0.05294071502965229,0.6826668421312366
2.490000000000001,0.05311926769517314,0.6826668421312366
2.5000000000000013,0.05329722218926686,0.6826668421312366
2.5100000000000016,0.053474584483777836,0.6826668421312366
2.5200000000000014,0.05365136045184042,0.6826668421312366
2.530000000000001,0.05382755587014815,0.6826668421312366
2.5400000000000014,0.05400317642115633,0.6826668421312366
2.5500000000000016,0.054178227695220425,0.6826668421312366
2.5600000000000014,0.054352715192672416,0.6826668421312366
2.570000000000001,0.054526644325837405,0.6826668421312366
2.5800000000000014,0.054700020420992444,0.6826668421312366
2.5900000000000016,0.05487284872026971,0.6826668421312366
2.6000000000000014,0.05504513438350585,0.6826668421312366
2.610000000000001,0.055216882490039504,0.6826668421312366
2.6200000000000014,0.05538809804045853,0.6826668421312366
2.6300000000000017,0.0555587859582988,0.6826668421312366
2.6400000000000015,0.055728951091696254,0.6826668421312366
2.6500000000000012,0.05589859821499361,0.6826668421312366
2.6600000000000015,0.05606773203030332,0.6826668421312366
2.6700000000000017,0.05623635716902826,0.6826668421312366
2.6800000000000015,0.056404478193341434,0.6826668421312366
2.6900000000000013,0.05657209959762623,0.6826668421312366
2.7000000000000015,0.056739225809878266,0.6826668421312366
2.7100000000000017,0.05690586119307018,0.6826668421312366
2.7200000000000015,0.05707201004648062,0.6826668421312366
2.7300000000000013,0.05723767660698849,0.6826668421312366
2.7400000000000015,0.05740286505033361,0.6826668421312366
2.7500000000000018,0.0575675794923447,0.6826668421312366
2.7600000000000016,0.057731823990135975,0.6826668421312366
2.7700000000000014,0.057895602543273125,0.6826668421312366
2.7800000000000016,0.05805891909490968,0.6826668421312366
2.790000000000002,0.05822177753289469,0.6826668421312366
2.8000000000000016,0.05838418169085266,0.6826668421312366
2.8100000000000014,0.0585461353492364,0.6826668421312366
2.8200000000000016,0.05870764223635389,0.6826668421312366
2.830000000000002,0.0588687060293696,0.6826668421312366
2.8400000000000016,0.05902933035528144,0.6826668421312366
2.8500000000000014,0.059189518791873647,0.6826668421312366
2.8600000000000017,0.05934927486864669,0.6826668421312366
2.870000000000002,0.05950860206772457,0.6826668421312366
2.8800000000000017,0.05966750382474036,0.6826668421312366
2.8900000000000015,0.0598259835297007,0.6826668421312366
2.9000000000000017,0.05998404452782951,0.6826668421312366
2.910000000000002,0.06014169012039192,0.6826668421312366
2.9200000000000017,0.060298923565498756,0.6826668421312366
2.9300000000000015,0.06045574807889217,0.6826668421312366
2.9400000000000017,0.06061216683471306,0.6826668421312366
2.950000000000002,0.06076818296625054,0.6826668421312366
2.9600000000000017,0.0609237995666744,0.6826668421312366
2.9700000000000015,0.06107901968975051,0.6826668421312366
2.9800000000000018,0.061233846350540036,0.6826668421312366
2.990000000000002,0.06138828252608277,0.6826668421312366
3.0000000000000018,0.06154233115606503,0.6826668421312366
3.0100000000000016,0.06169599514347253,0.6826668421312366
3.020000000000002,0.06184927735522866,0.6826668421312366
3.030000000000002,0.06200218062281854,0.6826668421312366
3.040000000000002,0.06215470774289931,0.6826668421312366
3.0500000000000016,0.06230686147789697,0.6826668421312366
3.060000000000002,0.062458644556590046,0.6826668421312366
3.070000000000002,0.06261005967468063,0.6826668421312366
3.080000000000002,0.06276110949535296,0.6826668421312366
3.0900000000000016,0.06291179664981995,0.6826668421312366
3.100000000000002,0.06306212373785798,0.6826668421312366
3.110000000000002,0.06321209332833018,0.6826668421312366
3.120000000000002,0.06336170795969864,0.6826668421312366
3.1300000000000017,0.06351097014052574,0.6826668421312366
3.140000000000002,0.06365988234996485,0.6826668421312366
3.150000000000002,0.06380844703824079,0.6826668421312366
3.160000000000002,0.06395666662712023,0.6826668421312366
3.1700000000000017,0.06410454351037224,0.6826668421312366
3.180000000000002,0.06425208005421942,0.6826668421312366
3.190000000000002,0.06439927859777962,0.6826668421312366
3.200000000000002,0.0645461414534986,0.6826668421312366
3.2100000000000017,0.06469267090757393,0.6826668421312366
3.220000000000002,0.06483886922037026,0.6826668421312366
3.230000000000002,0.06498473862682601,0.6826668421312366
3.240000000000002,0.0651302813368521,0.6826668421312366
3.2500000000000018,0.06527549953572258,0.6826668421312366
3.260000000000002,0.06542039538445739,0.6826668421312366
3.2700000000000022,0.06556497102019757,0.6826668421312366
3.280000000000002,0.06570922855657309,0.6826668421312366
3.290000000000002,0.06585317008406333,0.6826668421312366
3.300000000000002,0.06599679767035055,0.6826668421312366
3.3100000000000023,0.0661401133606664,0.6826668421312366
3.320000000000002,0.06628311917813175,0.6826668421312366
3.330000000000002,0.06642581712408986,0.6826668421312366
3.340000000000002,0.06656820917843324,0.6826668421312366
3.3500000000000023,0.06671029729992407,0.6826668421312366
3.360000000000002,0.06685208342650864,0.6826668421312366
3.370000000000002,0.06699356947562568,0.6826668421312366
3.380000000000002,0.06713475734450895,0.6826668421312366
3.3900000000000023,0.06727564891048404,0.6826668421312366
3.400000000000002,0.0674162460312596,0.6826668421312366
3.410000000000002,0.06755655054521316,0.6826668421312366
3.420000000000002,0.06769656427167153,0.6826668421312366
3.4300000000000024,0.06783628901118612,0.6826668421312366
3.440000000000002,0.06797572654580297,0.6826668421312366
3.450000000000002,0.0681148786393281,0.6826668421312366
3.460000000000002,0.0682537470375877,0.6826668421312366
3.4700000000000024,0.06839233346868363,0.6826668421312366
3.480000000000002,0.06853063964324452,0.6826668421312366
3.490000000000002,0.06866866725467191,0.6826668421312366
3.500000000000002,0.06880641797938232,0.6826668421312366
3.5100000000000025,0.06894389347704465,0.6826668421312366
3.5200000000000022,0.06908109539081364,0.6826668421312366
3.530000000000002,0.0692180253475589,0.6826668421312366
3.5400000000000023,0.06935468495809004,0.6826668421312366
3.5500000000000025,0.06949107581737769,0.6826668421312366
3.5600000000000023,0.06962719950477075,0.6826668421312366
3.570000000000002,0.06976305758420973,0.6826668421312366
3.5800000000000023,0.06989865160443637,0.6826668421312366
3.5900000000000025,0.07003398309919971,0.6826668421312366
3.6000000000000023,0.07016905358745837,0.6826668421312366
3.610000000000002,0.07030386457357958,0.6826668421312366
3.6200000000000023,0.0704384175475346,0.6826668421312366
3.6300000000000026,0.0705727139850909,0.6826668421312366
3.6400000000000023,0.07070675534800094,0.6826668421312366
3.650000000000002,0.07084054308418783,0.6826668421312366
3.6600000000000024,0.07097407862792786,0.6826668421312366
3.6700000000000026,0.07110736340002982,0.6826668421312366
3.6800000000000024,0.07124039880801142,0.6826668421312366
3.690000000000002,0.07137318624627269,0.6826668421312366
3.7000000000000024,0.0715057270962665,0.6826668421312366
3.7100000000000026,0.07163802272666629,0.6826668421312366
3.7200000000000024,0.07177007449353087,0.6826668421312366
3.730000000000002,0.07190188374046666,0.6826668421312366
3.7400000000000024,0.0720334517987872,0.6826668421312366
3.7500000000000027,0.07216477998766997,0.6826668421312366
3.7600000000000025,0.07229586961431078,0.6826668421312366
3.7700000000000022,0.07242672197407556,0.6826668421312366
3.7800000000000025,0.07255733835064965,0.6826668421312366
3.7900000000000027,0.07268772001618476,0.6826668421312366
3.8000000000000025,0.0728178682314436,0.6826668421312366
3.8100000000000023,0.07294778424594194,0.6826668421312366
3.8200000000000025,0.07307746929808878,0.6826668421312366
3.8300000000000027,0.07320692461532394,0.6826668421312366
3.8400000000000025,0.07333615141425365,0.6826668421312366
3.8500000000000023,0.07346515090078391,0.6826668421312366
3.8600000000000025,0.07359392427025184,0.6826668421312366
3.8700000000000028,0.07372247270755491,0.6826668421312366
3.8800000000000026,0.07385079738727804,0.6826668421312366
3.8900000000000023,0.07397889947381892,0.6826668421312366
3.9000000000000026,0.07410678012151128,0.6826668421312366
3.910000000000003,0.07423444047474617,0.6826668421312366
3.9200000000000026,0.07436188166809153,0.6826668421312366
3.9300000000000024,0.07448910482640975,0.6826668421312366
3.9400000000000026,0.0746161110649736,0.6826668421312366
3.950000000000003,0.0747429014895802,0.6826668421312366
3.9600000000000026,0.07486947719666341,0.6826668421312366
3.9700000000000024,0.07499583927340447,0.6826668421312366
3.9800000000000026,0.07512198879784088,0.6826668421312366
3.990000000000003,0.07524792683897374,0.6826668421312366
4.000000000000003,0.07537365445687344,0.6826668421312366
4.0100000000000025,0.07549917270278378,0.6826668421312366
4.020000000000003,0.0756244826192245,0.6826668421312366
4.030000000000003,0.07574958524009223,0.6826668421312366
4.040000000000003,0.07587448159076023,0.6826668421312366
4.0500000000000025,0.0759991726881762,0.6826668421312366
4.060000000000002,0.07612365954095902,0.6826668421312366
4.070000000000003,0.0762479431494939,0.6826668421312366
4.080000000000003,0.07637202450602622,0.6826668421312366
4.0900000000000025,0.07649590459475385,0.6826668421312366
4.100000000000003,0.07661958439191835,0.6826668421312366
4.110000000000003,0.07674306486589463,0.6826668421312366
4.120000000000003,0.0768663469772795,0.6826668421312366
4.130000000000003,0.07698943167897876,0.6826668421312366
4.140000000000002,0.07711231991629322,0.6826668421312366
4.150000000000003,0.07723501262700334,0.6826668421312366
4.160000000000003,0.07735751074145276,0.6826668421312366
4.170000000000003,0.07747981518263058,0.6826668421312366
4.180000000000003,0.07760192686625254,0.6826668421312366
4.190000000000003,0.07772384670084094,0.6826668421312366
4.200000000000003,0.07784557558780354,0.6826668421312366
4.210000000000003,0.07796711442151139,0.6826668421312366
4.220000000000002,0.07808846408937534,0.6826668421312366
4.230000000000003,0.07820962547192178,0.6826668421312366
4.240000000000003,0.0783305994428671,0.6826668421312366
4.250000000000003,0.0784513868691912,0.6826668421312366
4.260000000000003,0.07857198861121004,0.6826668421312366
4.270000000000003,0.07869240552264706,0.6826668421312366
4.280000000000003,0.07881263845070374,0.6826668421312366
4.290000000000003,0.07893268823612914,0.6826668421312366
4.3000000000000025,0.07905255571328844,0.6826668421312366
4.310000000000003,0.07917224171023067,0.6826668421312366
4.320000000000003,0.07929174704875534,0.6826668421312366
4.330000000000003,0.07941107254447842,0.6826668421312366
4.340000000000003,0.07953021900689719,0.6826668421312366
4.350000000000003,0.07964918723945426,0.6826668421312366
4.360000000000003,0.07976797803960094,0.6826668421312366
4.370000000000003,0.07988659219885945,0.6826668421312366
4.380000000000003,0.08000503050288453,0.6826668421312366
4.390000000000003,0.08012329373152417,0.6826668421312366
4.400000000000003,0.08024138265887941,0.6826668421312366
4.410000000000003,0.0803592980533636,0.6826668421312366
4.4200000000000035,0.08047704067776064,0.6826668421312366
4.430000000000003,0.08059461128928258,0.6826668421312366
4.440000000000003,0.08071201063962642,0.6826668421312366
4.450000000000003,0.08082923947503022,0.6826668421312366
4.460000000000003,0.08094629853632836,0.6826668421312366
4.470000000000003,0.0810631885590063,0.6826668421312366
4.480000000000003,0.08117991027325433,0.6826668421312366
4.490000000000003,0.0812964644040209,0.6826668421312366
4.5000000000000036,0.08141285167106513,0.6826668421312366
4.510000000000003,0.08152907278900862,0.6826668421312366
4.520000000000003,0.08164512846738671,0.6826668421312366
4.530000000000003,0.08176101941069897,0.6826668421312366
4.540000000000003,0.0818767463184591,0.6826668421312366
4.550000000000003,0.08199230988524424,0.6826668421312366
4.560000000000003,0.08210771080074353,0.6826668421312366
4.570000000000003,0.08222294974980615,0.6826668421312366
4.580000000000004,0.08233802741248883,0.6826668421312366
4.590000000000003,0.08245294446410253,0.6826668421312366
4.600000000000003,0.08256770157525876,0.6826668421312366
4.610000000000003,0.08268229941191527,0.6826668421312366
4.620000000000003,0.082796738635421,0.6826668421312366
4.6300000000000034,0.08291101990256079,0.6826668421312366
4.640000000000003,0.0830251438655992,0.6826668421312366
4.650000000000003,0.08313911117232406,0.6826668421312366
4.660000000000004,0.08325292246608929,0.6826668421312366
4.6700000000000035,0.08336657838585729,0.6826668421312366
4.680000000000003,0.08348007956624083,0.6826668421312366
4.690000000000003,0.08359342663754438,0.6826668421312366
4.700000000000003,0.0837066202258049,0.6826668421312366
4.7100000000000035,0.0838196609528322,0.6826668421312366
4.720000000000003,0.08393254943624884,0.6826668421312366
4.730000000000003,0.08404528628952948,0.6826668421312366
4.740000000000004,0.08415787212203969,0.6826668421312366
4.7500000000000036,0.08427030753907451,0.6826668421312366
4.760000000000003,0.08438259314189635,0.6826668421312366
4.770000000000003,0.08449472952777247,0.6826668421312366
4.780000000000003,0.08460671729001214,0.6826668421312366
4.790000000000004,0.08471855701800317,0.6826668421312366
4.800000000000003,0.08483024929724813,0.6826668421312366
4.810000000000003,0.08494179470940016,0.6826668421312366
4.820000000000004,0.08505319383229824,0.6826668421312366
4.830000000000004,0.08516444724000215,0.6826668421312366
4.840000000000003,0.08527555550282696,0.6826668421312366
4.850000000000003,0.08538651918737722,0.6826668421312366
4.860000000000003,0.08549733885658051,0.6826668421312366
4.870000000000004,0.08560801506972093,0.6826668421312366
4.8800000000000034,0.0857185483824719,0.6826668421312366
4.890000000000003,0.08582893934692885,0.6826668421312366
4.900000000000004,0.08593918851164123,0.6826668421312366
4.910000000000004,0.08604929642164437,0.6826668421312366
4.9200000000000035,0.08615926361849104,0.6826668421312366
4.930000000000003,0.08626909064028232,0.6826668421312366
4.940000000000003,0.08637877802169848,0.6826668421312366
4.950000000000004,0.08648832629402928,0.6826668421312366
4.9600000000000035,0.08659773598520397,0.6826668421312366
4.970000000000003,0.08670700761982103,0.6826668421312366
4.980000000000004,0.08681614171917754,0.6826668421312366
4.990000000000004,0.08692513880129805,0.6826668421312366
5.0000000000000036,0.08703399938096344,0.6826668421312366
5.010000000000003,0.0871427239697392,0.6826668421312366
5.020000000000003,0.08725131307600345,0.6826668421312366
5.030000000000004,0.08735976720497478,0.6826668421312366
5.040000000000004,0.08746808685873952,0.6826668421312366
5.050000000000003,0.08757627253627899,0.6826668421312366
5.060000000000004,0.08768432473349629,0.6826668421312366
5.070000000000004,0.08779224394324274,0.6826668421312366
5.080000000000004,0.08790003065534423,0.6826668421312366
5.090000000000003,0.08800768535662705,0.6826668421312366
5.100000000000003,0.08811520853094364,0.6826668421312366
5.110000000000004,0.08822260065919785,0.6826668421312366
5.120000000000004,0.08832986221937013,0.6826668421312366
5.1300000000000034,0.08843699368654231,0.6826668421312366
5.140000000000004,0.08854399553292217,0.6826668421312366
5.150000000000004,0.08865086822786764,0.6826668421312366
5.160000000000004,0.08875761223791098,0.6826668421312366
5.1700000000000035,0.08886422802678241,0.6826668421312366
5.180000000000003,0.08897071605543362,0.6826668421312366
5.190000000000004,0.0890770767820611,0.6826668421312366
5.200000000000004,0.08918331066212906,0.6826668421312366
5.2100000000000035,0.08928941814839222,0.6826668421312366
5.220000000000004,0.08939539969091838,0.6826668421312366
5.230000000000004,0.08950125573711054,0.6826668421312366
5.240000000000004,0.08960698673172912,0.6826668421312366
5.2500000000000036,0.08971259311691358,0.6826668421312366
5.260000000000003,0.08981807533220418,0.6826668421312366
5.270000000000004,0.08992343381456315,0.6826668421312366
5.280000000000004,0.0900286689983959,0.6826668421312366
5.290000000000004,0.09013378131557194,0.6826668421312366
5.300000000000004,0.09023877119544547,0.6826668421312366
5.310000000000004,0.09034363906487591,0.6826668421312366
5.320000000000004,0.09044838534824813,0.6826668421312366
5.330000000000004,0.09055301046749246,0.6826668421312366
5.340000000000003,0.09065751484210459,0.6826668421312366
5.350000000000004,0.09076189888916511,0.6826668421312366
5.360000000000004,0.09086616302335894,0.6826668421312366
5.370000000000004,0.09097030765699464,0.6826668421312366
5.380000000000004,0.09107433320002334,0.6826668421312366
5.390000000000004,0.09117824006005755,0.6826668421312366
5.400000000000004,0.09128202864238996,0.6826668421312366
5.410000000000004,0.0913856993500116,0.6826668421312366
5.4200000000000035,0.09148925258363041,0.6826668421312366
5.430000000000004,0.09159268874168909,0.6826668421312366
5.440000000000004,0.09169600822038304,0.6826668421312366
5.450000000000004,0.09179921141367808,0.6826668421312366
5.460000000000004,0.09190229871332807,0.6826668421312366
5.470000000000004,0.09200527050889203,0.6826668421312366
5.480000000000004,0.0921081271877515,0.6826668421312366
5.490000000000004,0.09221086913512758,0.6826668421312366
5.5000000000000036,0.09231349673409753,0.6826668421312366
5.510000000000004,0.09241601036561171,0.6826668421312366
5.520000000000004,0.09251841040850986,0.6826668421312366
5.530000000000004,0.09262069723953756,0.6826668421312366
5.5400000000000045,0.09272287123336234,0.6826668421312366
5.550000000000004,0.09282493276258974,0.6826668421312366
5.560000000000004,0.09292688219777913,0.6826668421312366
5.570000000000004,0.0930287199074594,0.6826668421312366
5.580000000000004,0.09313044625814454,0.6826668421312366
5.590000000000004,0.09323206161434897,0.6826668421312366
5.600000000000004,0.09333356633860283,0.6826668421312366
5.610000000000004,0.09343496079146707,0.6826668421312366
5.6200000000000045,0.09353624533154836,0.6826668421312366
5.630000000000004,0.0936374203155139,0.6826668421312366
5.640000000000004,0.0937384860981061,0.6826668421312366
5.650000000000004,0.09383944303215704,0.6826668421312366
5.660000000000004,0.09394029146860286,0.6826668421312366
5.670000000000004,0.09404103175649806,0.6826668421312366
5.680000000000004,0.09414166424302944,0.6826668421312366
5.690000000000004,0.09424218927353024,0.6826668421312366
5.700000000000005,0.09434260719149389,0.6826668421312366
5.710000000000004,0.09444291833858762,0.6826668421312366
5.720000000000004,0.09454312305466613,0.6826668421312366
5.730000000000004,0.09464322167778502,0.6826668421312366
5.740000000000004,0.09474321454421404,0.6826668421312366
5.750000000000004,0.0948431019884503,0.6826668421312366
5.760000000000004,0.09494288434323131,0.6826668421312366
5.770000000000004,0.09504256193954796,0.6826668421312366
5.780000000000005,0.09514213510665727,0.6826668421312366
5.7900000000000045,0.09524160417209508,0.6826668421312366
5.800000000000004,0.09534096946168868,0.6826668421312366
5.810000000000004,0.09544023129956919,0.6826668421312366
5.820000000000004,0.09553939000818396,0.6826668421312366
5.8300000000000045,0.09563844590830875,0.6826668421312366
5.840000000000004,0.09573739931905978,0.6826668421312366
5.850000000000004,0.09583625055790591,0.6826668421312366
5.860000000000005,0.09593499994068035,0.6826668421312366
5.8700000000000045,0.09603364778159242,0.6826668421312366
5.880000000000004,0.09613219439323938,0.6826668421312366
5.890000000000004,0.09623064008661783,0.6826668421312366
5.900000000000004,0.09632898517113522,0.6826668421312366
5.910000000000005,0.09642722995462126,0.6826668421312366
5.920000000000004,0.09652537474333897,0.6826668421312366
5.930000000000004,0.09662341984199604,0.6826668421312366
5.940000000000005,0.09672136555375575,0.6826668421312366
5.950000000000005,0.09681921218024787,0.6826668421312366
5.960000000000004,0.09691696002157968,0.6826668421312366
5.970000000000004,0.09701460937634644,0.6826668421312366
5.980000000000004,0.09711216054164228,0.6826668421312366
5.990000000000005,0.09720961381307056,0.6826668421312366
6.000000000000004,0.09730696948475444,0.6826668421312366
6.010000000000004,0.0974042278493472,0.6826668421312366
6.020000000000005,0.09750138919804249,0.6826668421312366
6.030000000000005,0.09759845382058455,0.6826668421312366
6.0400000000000045,0.09769542200527814,0.6826668421312366
6.050000000000004,0.09779229403899879,0.6826668421312366
6.060000000000004,0.09788907020720246,0.6826668421312366
6.070000000000005,0.09798575079393548,0.6826668421312366
6.0800000000000045,0.09808233608184423,0.6826668421312366
6.090000000000004,0.09817882635218479,0.6826668421312366
6.100000000000005,0.09827522188483254,0.6826668421312366
6.110000000000005,0.09837152295829155,0.6826668421312366
6.1200000000000045,0.09846772984970405,0.6826668421312366
6.130000000000004,0.09856384283485962,0.6826668421312366
6.140000000000004,0.0986598621882046,0.6826668421312366
6.150000000000005,0.09875578818285102,0.6826668421312366
6.160000000000005,0.09885162109058582,0.6826668421312366
6.170000000000004,0.09894736118187974,0.6826668421312366
6.180000000000005,0.09904300872589636,0.6826668421312366
6.190000000000005,0.09913856399050067,0.6826668421312366
6.200000000000005,0.0992340272422681,0.6826668421312366
6.210000000000004,0.09932939874649307,0.6826668421312366
6.220000000000004,0.0994246787671976,0.6826668421312366
6.230000000000005,0.09951986756713982,0.6826668421312366
6.240000000000005,0.09961496540782246,0.6826668421312366
6.250000000000004,0.09970997254950117,0.6826668421312366
6.260000000000005,0.09980488925119296,0.6826668421312366
6.270000000000005,0.09989971577068428,0.6826668421312366
6.280000000000005,0.09999445236453929,0.6826668421312366
6.2900000000000045,0.10008909928810795,0.6826668421312366
6.300000000000004,0.10018365679553401,0.6826668421312366
6.310000000000005,0.10027812513976297,0.6826668421312366
6.320000000000005,0.10037250457255002,0.6826668421312366
6.3300000000000045,0.10046679534446785,0.6826668421312366
6.340000000000005,0.10056099770491442,0.6826668421312366
6.350000000000005,0.10065511190212058,0.6826668421312366
6.360000000000005,0.10074913818315784,0.6826668421312366
6.3700000000000045,0.10084307679394576,0.6826668421312366
6.380000000000004,0.10093692797925968,0.6826668421312366
6.390000000000005,0.10103069198273795,0.6826668421312366
6.400000000000005,0.1011243690468894,0.6826668421312366
6.410000000000005,0.10121795941310069,0.6826668421312366
6.420000000000005,0.1013114633216435,0.6826668421312366
6.430000000000005,0.10140488101168171,0.6826668421312366
6.440000000000005,0.1014982127212787,0.6826668421312366
6.450000000000005,0.1015914586874042,0.6826668421312366
6.460000000000004,0.10168461914594147,0.6826668421312366
6.470000000000005,0.10177769433169422,0.6826668421312366
6.480000000000005,0.10187068447839348,0.6826668421312366
6.490000000000005,0.10196358981870444,0.6826668421312366
6.500000000000005,0.10205641058423338,0.6826668421312366
6.510000000000005,0.10214914700553422,0.6826668421312366
6.520000000000005,0.10224179931211524,0.6826668421312366
6.530000000000005,0.10233436773244589,0.6826668421312366
6.5400000000000045,0.10242685249396312,0.6826668421312366
6.550000000000005,0.102519253823078,0.6826668421312366
6.560000000000005,0.10261157194518222,0.6826668421312366
6.570000000000005,0.10270380708465447,0.6826668421312366
6.580000000000005,0.10279595946486678,0.6826668421312366
6.590000000000005,0.10288802930819091,0.6826668421312366
6.600000000000005,0.10298001683600447,0.6826668421312366
6.610000000000005,0.1030719222686973,0.6826668421312366
6.6200000000000045,0.10316374582567749,0.6826668421312366
6.630000000000005,0.1032554877253776,0.6826668421312366
6.640000000000005,0.10334714818526061,0.6826668421312366
6.650000000000005,0.10343872742182605,0.6826668421312366
6.6600000000000055,0.10353022565061588,0.6826668421312366
6.670000000000005,0.10362164308622045,0.6826668421312366
6.680000000000005,0.10371297994228434,0.6826668421312366
6.690000000000005,0.10380423643151221,0.6826668421312366
6.700000000000005,0.1038954127656746,0.6826668421312366
6.710000000000005,0.10398650915561362,0.6826668421312366
6.720000000000005,0.10407752581124864,0.6826668421312366
6.730000000000005,0.10416846294158198,0.6826668421312366
6.7400000000000055,0.10425932075470451,0.6826668421312366
6.750000000000005,0.10435009945780105,0.6826668421312366
6.760000000000005,0.10444079925715613,0.6826668421312366
6.770000000000005,0.10453142035815928,0.6826668421312366
6.780000000000005,0.10462196296531054,0.6826668421312366
6.790000000000005,0.1047124272822258,0.6826668421312366
6.800000000000005,0.10480281351164213,0.6826668421312366
6.810000000000005,0.10489312185542317,0.6826668421312366
6.820000000000006,0.10498335251456427,0.6826668421312366
6.830000000000005,0.1050735056891978,0.6826668421312366
6.840000000000005,0.10516358157859829,0.6826668421312366
6.850000000000005,0.10525358038118755,0.6826668421312366
6.860000000000005,0.10534350229453984,0.6826668421312366
6.870000000000005,0.10543334751538687,0.6826668421312366
6.880000000000005,0.10552311623962282,0.6826668421312366
6.890000000000005,0.10561280866230935,0.6826668421312366
6.900000000000006,0.10570242497768051,0.6826668421312366
6.9100000000000055,0.10579196537914773,0.6826668421312366
6.920000000000005,0.10588143005930457,0.6826668421312366
6.930000000000005,0.10597081920993165,0.6826668421312366
6.940000000000005,0.1060601330220014,0.6826668421312366
6.9500000000000055,0.10614937168568286,0.6826668421312366
6.960000000000005,0.10623853539034629,0.6826668421312366
6.970000000000005,0.10632762432456805,0.6826668421312366
6.980000000000006,0.10641663867613509,0.6826668421312366
6.9900000000000055,0.10650557863204961,0.6826668421312366
7.000000000000005,0.10659444437853371,0.6826668421312366
7.010000000000005,0.10668323610103385,0.6826668421312366
7.020000000000005,0.1067719539842254,0.6826668421312366
7.030000000000006,0.10686059821201713,0.6826668421312366
7.040000000000005,0.10694916896755567,0.6826668421312366
7.050000000000005,0.10703766643322987,0.6826668421312366
7.060000000000006,0.10712609079067527,0.6826668421312366
7.070000000000006,0.10721444222077833,0.6826668421312366
7.080000000000005,0.10730272090368084,0.6826668421312366
7.090000000000005,0.10739092701878424,0.6826668421312366
7.100000000000005,0.10747906074475369,0.6826668421312366
7.110000000000006,0.10756712225952254,0.6826668421312366
7.120000000000005,0.10765511174029631,0.6826668421312366
7.130000000000005,0.10774302936355695,0.6826668421312366
7.140000000000006,0.10783087530506702,0.6826668421312366
7.150000000000006,0.10791864973987363,0.6826668421312366
7.1600000000000055,0.10800635284231266,0.6826668421312366
7.170000000000005,0.10809398478601275,0.6826668421312366
7.180000000000005,0.10818154574389925,0.6826668421312366
7.190000000000006,0.10826903588819835,0.6826668421312366
7.2000000000000055,0.10835645539044082,0.6826668421312366
7.210000000000005,0.10844380442146619,0.6826668421312366
7.220000000000006,0.10853108315142634,0.6826668421312366
7.230000000000006,0.10861829174978971,0.6826668421312366
7.2400000000000055,0.10870543038534483,0.6826668421312366
7.250000000000005,0.10879249922620429,0.6826668421312366
7.260000000000005,0.10887949843980857,0.6826668421312366
7.270000000000006,0.10896642819292965,0.6826668421312366
7.280000000000006,0.10905328865167481,0.6826668421312366
7.290000000000005,0.10914007998149038,0.6826668421312366
7.300000000000006,0.10922680234716538,0.6826668421312366
7.310000000000006,0.1093134559128351,0.6826668421312366
7.320000000000006,0.10940004084198489,0.6826668421312366
7.330000000000005,0.10948655729745352,0.6826668421312366
7.340000000000005,0.10957300544143704,0.6826668421312366
7.350000000000006,0.10965938543549203,0.6826668421312366
7.360000000000006,0.10974569744053939,0.6826668421312366
7.370000000000005,0.10983194161686767,0.6826668421312366
7.380000000000006,0.10991811812413659,0.6826668421312366
7.390000000000006,0.11000422712138046,0.6826668421312366
7.400000000000006,0.1100902687670117,0.6826668421312366
7.4100000000000055,0.1101762432188241,0.6826668421312366
7.420000000000005,0.11026215063399633,0.6826668421312366
7.430000000000006,0.11034799116909522,0.6826668421312366
7.440000000000006,0.11043376498007901,0.6826668421312366
7.4500000000000055,0.1105194722223009,0.6826668421312366
7.460000000000006,0.11060511305051206,0.6826668421312366
7.470000000000006,0.11069068761886508,0.6826668421312366
7.480000000000006,0.11077619608091706,0.6826668421312366
7.4900000000000055,0.11086163858963297,0.6826668421312366
7.500000000000005,0.11094701529738873,0.6826668421312366
7.510000000000006,0.11103232635597447,0.6826668421312366
7.520000000000006,0.11111757191659759,0.6826668421312366
7.530000000000006,0.11120275212988594,0.6826668421312366
7.540000000000006,0.11128786714589091,0.6826668421312366
7.550000000000006,0.11137291711409053,0.6826668421312366
7.560000000000006,0.11145790218339251,0.6826668421312366
7.570000000000006,0.11154282250213729,0.6826668421312366
7.580000000000005,0.11162767821810109,0.6826668421312366
7.590000000000006,0.11171246947849883,0.6826668421312366
7.600000000000006,0.11179719642998724,0.6826668421312366
7.610000000000006,0.11188185921866763,0.6826668421312366
7.620000000000006,0.11196645799008906,0.6826668421312366
7.630000000000006,0.11205099288925105,0.6826668421312366
7.640000000000006,0.11213546406060663,0.6826668421312366
7.650000000000006,0.11221987164806516,0.6826668421312366
7.6600000000000055,0.11230421579499511,0.6826668421312366
7.670000000000006,0.11238849664422709,0.6826668421312366
7.680000000000006,0.11247271433805649,0.6826668421312366
7.690000000000006,0.1125568690182464,0.6826668421312366
7.700000000000006,0.11264096082603028,0.6826668421312366
7.710000000000006,0.11272498990211487,0.6826668421312366
7.720000000000006,0.11280895638668287,0.6826668421312366
7.730000000000006,0.11289286041939556,0.6826668421312366
7.7400000000000055,0.11297670213939573,0.6826668421312366
7.750000000000006,0.11306048168531017,0.6826668421312366
7.760000000000006,0.11314419919525248,0.6826668421312366
7.770000000000006,0.11322785480682561,0.6826668421312366
7.7800000000000065,0.11331144865712467,0.6826668421312366
7.790000000000006,0.11339498088273929,0.6826668421312366
7.800000000000006,0.11347845161975653,0.6826668421312366
7.810000000000006,0.11356186100376324,0.6826668421312366
7.820000000000006,0.11364520916984866,0.6826668421312366
7.830000000000006,0.11372849625260711,0.6826668421312366
7.840000000000006,0.11381172238614036,0.6826668421312366
7.850000000000006,0.11389488770406024,0.6826668421312366
7.8600000000000065,0.11397799233949117,0.6826668421312366
7.870000000000006,0.11406103642507254,0.6826668421312366
7.880000000000006,0.11414402009296123,0.6826668421312366
7.890000000000006,0.11422694347483413,0.6826668421312366
7.900000000000006,0.11430980670189046,0.6826668421312366
7.910000000000006,0.11439260990485434,0.6826668421312366
7.920000000000006,0.11447535321397699,0.6826668421312366
7.930000000000006,0.11455803675903933,0.6826668421312366
7.940000000000007,0.11464066066935423,0.6826668421312366
7.950000000000006,0.11472322507376889,0.6826668421312366
7.960000000000006,0.11480573010066722,0.6826668421312366
7.970000000000006,0.11488817587797215,0.6826668421312366
7.980000000000006,0.1149705625331479,0.6826668421312366
7.990000000000006,0.1150528901932024,0.6826668421312366
8.000000000000007,0.1151351589846894,0.6826668421312366
8.010000000000005,0.11521736903371085,0.6826668421312366
8.020000000000007,0.11529952046591925,0.6826668421312366
8.030000000000006,0.11538161340651959,0.6826668421312366
8.040000000000006,0.11546364798027195,0.6826668421312366
8.050000000000006,0.11554562431149339,0.6826668421312366
8.060000000000006,0.11562754252406036,0.6826668421312366
8.070000000000007,0.1157094027414108,0.6826668421312366
8.080000000000005,0.11579120508654625,0.6826668421312366
8.090000000000007,0.1158729496820342,0.6826668421312366
8.100000000000007,0.11595463665001002,0.6826668421312366
8.110000000000007,0.11603626611217914,0.6826668421312366
8.120000000000006,0.11611783818981936,0.6826668421312366
8.130000000000006,0.11619935300378262,0.6826668421312366
8.140000000000006,0.11628081067449735,0.6826668421312366
8.150000000000006,0.11636221132197046,0.6826668421312366
8.160000000000007,0.11644355506578938,0.6826668421312366
8.170000000000005,0.11652484202512414,0.6826668421312366
8.180000000000007,0.11660607231872942,0.6826668421312366
8.190000000000007,0.11668724606494649,0.6826668421312366
8.200000000000006,0.11676836338170532,0.6826668421312366
8.210000000000006,0.11684942438652658,0.6826668421312366
8.220000000000006,0.11693042919652355,0.6826668421312366
8.230000000000008,0.11701137792840414,0.6826668421312366
8.240000000000006,0.1170922706984728,0.6826668421312366
8.250000000000007,0.11717310762263265,0.6826668421312366
8.260000000000007,0.11725388881638708,0.6826668421312366
8.270000000000007,0.11733461439484205,0.6826668421312366
8.280000000000006,0.11741528447270778,0.6826668421312366
8.290000000000006,0.11749589916430064,0.6826668421312366
8.300000000000006,0.1175764585835452,0.6826668421312366
8.310000000000006,0.11765696284397592,0.6826668421312366
8.320000000000007,0.1177374120587392,0.6826668421312366
8.330000000000005,0.11781780634059505,0.6826668421312366
8.340000000000007,0.1178981458019191,0.6826668421312366
8.350000000000007,0.11797843055470432,0.6826668421312366
8.360000000000007,0.11805866071056288,0.6826668421312366
8.370000000000006,0.11813883638072797,0.6826668421312366
8.380000000000006,0.11821895767605561,0.6826668421312366
8.390000000000008,0.11829902470702641,0.6826668421312366
8.400000000000006,0.11837903758374729,0.6826668421312366
8.410000000000007,0.11845899641595345,0.6826668421312366
8.420000000000007,0.11853890131300983,0.6826668421312366
8.430000000000007,0.11861875238391313,0.6826668421312366
8.440000000000007,0.11869854973729338,0.6826668421312366
8.450000000000006,0.11877829348141572,0.6826668421312366
8.460000000000006,0.11885798372418212,0.6826668421312366
8.470000000000006,0.11893762057313302,0.6826668421312366
8.480000000000008,0.11901720413544914,0.6826668421312366
8.490000000000006,0.11909673451795301,0.6826668421312366
8.500000000000007,0.11917621182711086,0.6826668421312366
8.510000000000007,0.11925563616903401,0.6826668421312366
8.520000000000007,0.11933500764948073,0.6826668421312366
8.530000000000006,0.11941432637385783,0.6826668421312366
8.540000000000006,0.11949359244722225,0.6826668421312366
8.550000000000008,0.11957280597428274,0.6826668421312366
8.560000000000006,0.1196519670594014,0.6826668421312366
8.570000000000007,0.11973107580659541,0.6826668421312366
8.580000000000007,0.11981013231953844,0.6826668421312366
8.590000000000007,0.11988913670156243,0.6826668421312366
8.600000000000007,0.11996808905565902,0.6826668421312366
8.610000000000007,0.12004698948448124,0.6826668421312366
8.620000000000006,0.12012583809034491,0.6826668421312366
8.630000000000006,0.12020463497523036,0.6826668421312366
8.640000000000008,0.12028338024078385,0.6826668421312366
8.650000000000006,0.1203620739883191,0.6826668421312366
8.660000000000007,0.12044071631881895,0.6826668421312366
8.670000000000007,0.12051930733293663,0.6826668421312366
8.680000000000007,0.12059784713099751,0.6826668421312366
8.690000000000007,0.12067633581300048,0.6826668421312366
8.700000000000006,0.12075477347861936,0.6826668421312366
8.710000000000008,0.12083316022720456,0.6826668421312366
8.720000000000006,0.12091149615778433,0.6826668421312366
8.730000000000008,0.12098978136906652,0.6826668421312366
8.740000000000007,0.12106801595943963,0.6826668421312366
8.750000000000007,0.12114620002697461,0.6826668421312366
8.760000000000007,0.12122433366942612,0.6826668421312366
8.770000000000007,0.12130241698423394,0.6826668421312366
8.780000000000006,0.12138045006852456,0.6826668421312366
8.790000000000006,0.12145843301911233,0.6826668421312366
8.800000000000008,0.12153636593250108,0.6826668421312366
8.810000000000006,0.12161424890488541,0.6826668421312366
8.820000000000007,0.12169208203215212,0.6826668421312366
8.830000000000007,0.1217698654098815,0.6826668421312366
8.840000000000007,0.1218475991333488,0.6826668421312366
8.850000000000007,0.12192528329752562,0.6826668421312366
8.860000000000007,0.12200291799708109,0.6826668421312366
8.870000000000008,0.12208050332638341,0.6826668421312366
8.880000000000006,0.12215803937950102,0.6826668421312366
8.890000000000008,0.1222355262502041,0.6826668421312366
8.900000000000007,0.12231296403196576,0.6826668421312366
8.910000000000007,0.12239035281796341,0.6826668421312366
8.920000000000007,0.12246769270108007,0.6826668421312366
8.930000000000007,0.12254498377390563,0.6826668421312366
8.940000000000007,0.1226222261287382,0.6826668421312366
8.950000000000006,0.12269941985758538,0.6826668421312366
8.960000000000008,0.12277656505216554,0.6826668421312366
8.970000000000006,0.12285366180390898,0.6826668421312366
8.980000000000008,0.12293071020395946,0.6826668421312366
8.990000000000007,0.12300771034317513,0.6826668421312366
9.000000000000007,0.12308466231213006,0.6826668421312366
9.010000000000007,0.12316156620111528,0.6826668421312366
9.020000000000007,0.12323842210014017,0.6826668421312366
9.030000000000006,0.12331523009893355,0.6826668421312366
9.040000000000006,0.12339199028694506,0.6826668421312366
9.050000000000008,0.12346870275334622,0.6826668421312366
9.060000000000008,0.12354536758703166,0.6826668421312366
9.070000000000007,0.12362198487662049,0.6826668421312366
9.080000000000007,0.12369855471045732,0.6826668421312366
9.090000000000007,0.12377507717661344,0.6826668421312366
9.100000000000007,0.12385155236288815,0.6826668421312366
9.110000000000007,0.12392798035680982,0.6826668421312366
9.120000000000008,0.12400436124563707,0.6826668421312366
9.130000000000008,0.12408069511635994,0.6826668421312366
9.140000000000008,0.1241569820557011,0.6826668421312366
9.150000000000007,0.12423322215011691,0.6826668421312366
9.160000000000007,0.12430941548579862,0.6826668421312366
9.170000000000007,0.12438556214867354,0.6826668421312366
9.180000000000007,0.12446166222440602,0.6826668421312366
9.190000000000007,0.12453771579839881,0.6826668421312366
9.200000000000006,0.12461372295579394,0.6826668421312366
9.210000000000008,0.12468968378147399,0.6826668421312366
9.220000000000008,0.12476559836006317,0.6826668421312366
9.230000000000008,0.12484146677592829,0.6826668421312366
9.240000000000007,0.12491728911318009,0.6826668421312366
9.250000000000007,0.12499306545567411,0.6826668421312366
9.260000000000007,0.12506879588701192,0.6826668421312366
9.270000000000007,0.12514448049054205,0.6826668421312366
9.280000000000008,0.12522011934936125,0.6826668421312366
9.290000000000008,0.12529571254631539,0.6826668421312366
9.300000000000008,0.12537126016400055,0.6826668421312366
9.310000000000008,0.12544676228476412,0.6826668421312366
9.320000000000007,0.12552221899070592,0.6826668421312366
9.330000000000007,0.12559763036367902,0.6826668421312366
9.340000000000007,0.12567299648529098,0.6826668421312366
9.350000000000007,0.1257483174369048,0.6826668421312366
9.360000000000007,0.1258235932996399,0.6826668421312366
9.370000000000008,0.12589882415437328,0.6826668421312366
9.380000000000008,0.12597401008174033,0.6826668421312366
9.390000000000008,0.12604915116213608,0.6826668421312366
9.400000000000007,0.12612424747571596,0.6826668421312366
9.410000000000007,0.12619929910239697,0.6826668421312366
9.420000000000007,0.12627430612185866,0.6826668421312366
9.430000000000007,0.12634926861354395,0.6826668421312366
9.440000000000008,0.12642418665666036,0.6826668421312366
9.450000000000008,0.12649906033018077,0.6826668421312366
9.460000000000008,0.12657388971284453,0.6826668421312366
9.470000000000008,0.1266486748831583,0.6826668421312366
9.480000000000008,0.1267234159193973,0.6826668421312366
9.490000000000007,0.12679811289960577,0.6826668421312366
9.500000000000007,0.12687276590159835,0.6826668421312366
9.510000000000007,0.12694737500296094,0.6826668421312366
9.520000000000007,0.1270219402810515,0.6826668421312366
9.530000000000008,0.12709646181300102,0.6826668421312366
9.540000000000008,0.1271709396757146,0.6826668421312366
9.550000000000008,0.1272453739458722,0.6826668421312366
9.560000000000008,0.1273197646999297,0.6826668421312366
9.570000000000007,0.1273941120141197,0.6826668421312366
9.580000000000007,0.12746841596445252,0.6826668421312366
9.590000000000007,0.127542676626717,0.6826668421312366
9.600000000000009,0.12761689407648158,0.6826668421312366
9.610000000000008,0.127691068389095,0.6826668421312366
9.620000000000008,0.1277651996396873,0.6826668421312366
9.630000000000008,0.12783928790317067,0.6826668421312366
9.640000000000008,0.12791333325424045,0.6826668421312366
9.650000000000007,0.12798733576737578,0.6826668421312366
9.660000000000007,0.1280612955168407,0.6826668421312366
9.670000000000007,0.12813521257668486,0.6826668421312366
9.680000000000007,0.1282090870207445,0.6826668421312366
9.690000000000008,0.1282829189226432,0.6826668421312366
9.700000000000008,0.12835670835579285,0.6826668421312366
9.710000000000008,0.12843045539339443,0.6826668421312366
9.720000000000008,0.12850416010843885,0.6826668421312366
9.730000000000008,0.12857782257370787,0.6826668421312366
9.740000000000007,0.12865144286177482,0.6826668421312366
9.750000000000007,0.12872502104500555,0.6826668421312366
9.760000000000009,0.12879855719555924,0.6826668421312366
9.770000000000008,0.12887205138538907,0.6826668421312366
9.780000000000008,0.12894550368624325,0.6826668421312366
9.790000000000008,0.1290189141696658,0.6826668421312366
9.800000000000008,0.1290922829069972,0.6826668421312366
9.810000000000008,0.1291656099693754,0.6826668421312366
9.820000000000007,0.12923889542773656,0.6826668421312366
9.830000000000007,0.12931213935281577,0.6826668421312366
9.840000000000007,0.12938534181514785,0.6826668421312366
9.850000000000009,0.1294585028850684,0.6826668421312366
9.860000000000008,0.1295316226327142,0.6826668421312366
9.870000000000008,0.12960470112802427,0.6826668421312366
9.880000000000008,0.12967773844074051,0.6826668421312366
9.890000000000008,0.12975073464040857,0.6826668421312366
9.900000000000007,0.1298236897963786,0.6826668421312366
9.910000000000007,0.12989660397780592,0.6826668421312366
9.920000000000009,0.12996947725365202,0.6826668421312366
9.930000000000009,0.13004230969268496,0.6826668421312366
9.940000000000008,0.13011510136348045,0.6826668421312366
9.950000000000008,0.13018785233442254,0.6826668421312366
9.960000000000008,0.1302605626737042,0.6826668421312366
9.970000000000008,0.13033323244932826,0.6826668421312366
9.980000000000008,0.13040586172910804,0.6826668421312366
9.990000000000007,0.13047845058066815,0.6826668421312366
10.000000000000007,0.13055099907144516,0.6826668421312366
10.010000000000009,0.1306235072686884,0.6826668421312366
10.020000000000008,0.1306959752394606,0.6826668421312366
10.030000000000008,0.13076840305063878,0.6826668421312366
10.040000000000008,0.13084079076891478,0.6826668421312366
10.050000000000008,0.130913138460796,0.6826668421312366
10.060000000000008,0.1309854461926063,0.6826668421312366
10.070000000000007,0.13105771403048647,0.6826668421312366
10.080000000000009,0.13112994204039513,0.6826668421312366
10.090000000000009,0.1312021302881093,0.6826668421312366
10.100000000000009,0.13127427883922507,0.6826668421312366
10.110000000000008,0.13134638775915852,0.6826668421312366
10.120000000000008,0.13141845711314618,0.6826668421312366
10.130000000000008,0.1314904869662458,0.6826668421312366
10.140000000000008,0.13156247738333704,0.6826668421312366
10.150000000000007,0.13163442842912215,0.6826668421312366
10.160000000000007,0.13170634016812666,0.6826668421312366
10.170000000000009,0.13177821266470005,0.6826668421312366
10.180000000000009,0.13185004598301633,0.6826668421312366
10.190000000000008,0.13192184018707495,0.6826668421312366
10.200000000000008,0.1319935953407011,0.6826668421312366
10.210000000000008,0.13206531150754677,0.6826668421312366
10.220000000000008,0.13213698875109112,0.6826668421312366
10.230000000000008,0.13220862713464124,0.6826668421312366
10.240000000000009,0.1322802267213328,0.6826668421312366
10.250000000000009,0.1323517875741307,0.6826668421312366
10.260000000000009,0.13242330975582975,0.6826668421312366
10.270000000000008,0.1324947933290552,0.6826668421312366
10.280000000000008,0.1325662383562635,0.6826668421312366
10.290000000000008,0.13263764489974283,0.6826668421312366
10.300000000000008,0.13270901302161392,0.6826668421312366
10.310000000000008,0.1327803427838304,0.6826668421312366
10.320000000000007,0.13285163424817972,0.6826668421312366
10.330000000000009,0.13292288747628353,0.6826668421312366
10.340000000000009,0.13299410252959845,0.6826668421312366
10.350000000000009,0.13306527946941665,0.6826668421312366
10.360000000000008,0.1331364183568665,0.6826668421312366
10.370000000000008,0.133207519252913,0.6826668421312366
10.380000000000008,0.1332785822183587,0.6826668421312366
10.390000000000008,0.13334960731384407,0.6826668421312366
10.40000000000001,0.13342059459984815,0.6826668421312366
10.410000000000009,0.1334915441366892,0.6826668421312366
10.420000000000009,0.13356245598452532,0.6826668421312366
10.430000000000009,0.13363333020335486,0.6826668421312366
10.440000000000008,0.13370416685301728,0.6826668421312366
10.450000000000008,0.13377496599319358,0.6826668421312366
10.460000000000008,0.13384572768340688,0.6826668421312366
10.470000000000008,0.13391645198302307,0.6826668421312366
10.480000000000008,0.13398713895125136,0.6826668421312366
10.490000000000009,0.13405778864714485,0.6826668421312366
10.500000000000009,0.13412840112960106,0.6826668421312366
10.510000000000009,0.1341989764573627,0.6826668421312366
10.520000000000008,0.1342695146890179,0.6826668421312366
10.530000000000008,0.13434001588300118,0.6826668421312366
10.540000000000008,0.13441048009759368,0.6826668421312366
10.550000000000008,0.13448090739092383,0.6826668421312366
10.56000000000001,0.13455129782096809,0.6826668421312366
10.57000000000001,0.13462165144555116,0.6826668421312366
10.580000000000009,0.1346919683223468,0.6826668421312366
10.590000000000009,0.13476224850887839,0.6826668421312366
10.600000000000009,0.1348324920625192,0.6826668421312366
10.610000000000008,0.13490269904049332,0.6826668421312366
10.620000000000008,0.1349728694998759,0.6826668421312366
10.630000000000008,0.13504300349759385,0.6826668421312366
10.640000000000008,0.13511310109042632,0.6826668421312366
10.65000000000001,0.13518316233500524,0.6826668421312366
10.660000000000009,0.13525318728781585,0.6826668421312366
10.670000000000009,0.1353231760051973,0.6826668421312366
10.680000000000009,0.13539312854334307,0.6826668421312366
10.690000000000008,0.13546304495830155,0.6826668421312366
10.700000000000008,0.13553292530597666,0.6826668421312366
10.710000000000008,0.13560276964212808,0.6826668421312366
10.72000000000001,0.13567257802237223,0.6826668421312366
10.73000000000001,0.13574235050218222,0.6826668421312366
10.740000000000009,0.1358120871368889,0.6826668421312366
10.750000000000009,0.13588178798168102,0.6826668421312366
10.760000000000009,0.13595145309160594,0.6826668421312366
10.770000000000008,0.13602108252156994,0.6826668421312366
10.780000000000008,0.13609067632633898,0.6826668421312366
10.790000000000008,0.13616023456053888,0.6826668421312366
10.800000000000008,0.1362297572786562,0.6826668421312366
10.81000000000001,0.13629924453503842,0.6826668421312366
10.82000000000001,0.13636869638389454,0.6826668421312366
10.830000000000009,0.13643811287929566,0.6826668421312366
10.840000000000009,0.1365074940751754,0.6826668421312366
10.850000000000009,0.13657684002533027,0.6826668421312366
10.860000000000008,0.1366461507834204,0.6826668421312366
10.870000000000008,0.1367154264029699,0.6826668421312366
10.88000000000001,0.13678466693736727,0.6826668421312366
10.89000000000001,0.136853872439866,0.6826668421312366
10.90000000000001,0.1369230429635849,0.6826668421312366
10.910000000000009,0.1369921785615089,0.6826668421312366
10.920000000000009,0.13706127928648904,0.6826668421312366
10.930000000000009,0.13713034519124337,0.6826668421312366
10.940000000000008,0.1371993763283572,0.6826668421312366
10.950000000000008,0.13726837275028356,0.6826668421312366
10.960000000000008,0.13733733450934382,0.6826668421312366
10.97000000000001,0.137406261657728,0.6826668421312366
10.98000000000001,0.13747515424749535,0.6826668421312366
10.990000000000009,0.13754401233057456,0.6826668421312366
11.000000000000009,0.13761283595876464,0.6826668421312366
11.010000000000009,0.13768162518373495,0.6826668421312366
11.020000000000008,0.13775038005702595,0.6826668421312366
11.030000000000008,0.13781910063004946,0.6826668421312366
11.04000000000001,0.1378877869540893,0.6826668421312366
11.05000000000001,0.13795643908030147,0.6826668421312366
11.06000000000001,0.13802505705971485,0.6826668421312366
11.07000000000001,0.13809364094323157,0.6826668421312366
11.080000000000009,0.13816219078162728,0.6826668421312366
11.090000000000009,0.13823070662555184,0.6826668421312366
11.100000000000009,0.13829918852552966,0.6826668421312366
11.110000000000008,0.13836763653196008,0.6826668421312366
11.120000000000008,0.1384360506951178,0.6826668421312366
11.13000000000001,0.13850443106515345,0.6826668421312366
11.14000000000001,0.1385727776920938,0.6826668421312366
11.15000000000001,0.13864109062584248,0.6826668421312366
11.160000000000009,0.13870936991618008,0.6826668421312366
11.170000000000009,0.13877761561276478,0.6826668421312366
11.180000000000009,0.13884582776513274,0.6826668421312366
11.190000000000008,0.13891400642269852,0.6826668421312366
11.20000000000001,0.13898215163475539,0.6826668421312366
11.21000000000001,0.13905026345047589,0.6826668421312366
11.22000000000001,0.1391183419189122,0.6826668421312366
11.23000000000001,0.13918638708899653,0.6826668421312366
11.240000000000009,0.1392543990095415,0.6826668421312366
11.250000000000009,0.13932237772924064,0.6826668421312366
11.260000000000009,0.1393903232966687,0.6826668421312366
11.270000000000008,0.13945823576028213,0.6826668421312366
11.280000000000008,0.13952611516841945,0.6826668421312366
11.29000000000001,0.13959396156930165,0.6826668421312366
11.30000000000001,0.13966177501103258,0.6826668421312366
11.31000000000001,0.13972955554159933,0.6826668421312366
11.32000000000001,0.13979730320887274,0.6826668421312366
11.330000000000009,0.1398650180606077,0.6826668421312366
11.340000000000009,0.13993270014444348,0.6826668421312366
11.350000000000009,0.14000034950790424,0.6826668421312366
11.36000000000001,0.14006796619839942,0.6826668421312366
11.37000000000001,0.14013555026322397,0.6826668421312366
11.38000000000001,0.140203101749559,0.6826668421312366
11.39000000000001,0.14027062070447183,0.6826668421312366
11.40000000000001,0.14033810717491674,0.6826668421312366
11.410000000000009,0.14040556120773504,0.6826668421312366
11.420000000000009,0.14047298284965562,0.6826668421312366
11.430000000000009,0.14054037214729528,0.6826668421312366
11.440000000000008,0.14060772914715916,0.6826668421312366
11.45000000000001,0.14067505389564094,0.6826668421312366
11.46000000000001,0.14074234643902345,0.6826668421312366
11.47000000000001,0.1408096068234789,0.6826668421312366
11.48000000000001,0.1408768350950692,0.6826668421312366
11.490000000000009,0.14094403129974656,0.6826668421312366
11.500000000000009,0.14101119548335356,0.6826668421312366
11.510000000000009,0.14107832769162373,0.6826668421312366
11.52000000000001,0.1411454279701818,0.6826668421312366
11.53000000000001,0.14121249636454417,0.6826668421312366
11.54000000000001,0.14127953292011908,0.6826668421312366
11.55000000000001,0.14134653768220723,0.6826668421312366
11.56000000000001,0.1414135106960019,0.6826668421312366
11.57000000000001,0.1414804520065894,0.6826668421312366
11.580000000000009,0.14154736165894954,0.6826668421312366
11.590000000000009,0.1416142396979558,0.6826668421312366
11.600000000000009,0.14168108616837566,0.6826668421312366
11.61000000000001,0.1417479011148712,0.6826668421312366
11.62000000000001,0.1418146845819992,0.6826668421312366
11.63000000000001,0.14188143661421157,0.6826668421312366
11.64000000000001,0.14194815725585572,0.6826668421312366
11.65000000000001,0.1420148465511749,0.6826668421312366
11.660000000000009,0.14208150454430857,0.6826668421312366
11.670000000000009,0.14214813127929254,0.6826668421312366
11.68000000000001,0.14221472680005964,0.6826668421312366
11.69000000000001,0.1422812911504398,0.6826668421312366
11.70000000000001,0.14234782437416046,0.6826668421312366
11.71000000000001,0.14241432651484698,0.6826668421312366
11.72000000000001,0.14248079761602284,0.6826668421312366
11.73000000000001,0.14254723772111008,0.6826668421312366
11.740000000000009,0.14261364687342962,0.6826668421312366
11.750000000000009,0.14268002511620154,0.6826668421312366
11.760000000000009,0.14274637249254538,0.6826668421312366
11.77000000000001,0.14281268904548058,0.6826668421312366
11.78000000000001,0.14287897481792675,0.6826668421312366
11.79000000000001,0.14294522985270391,0.6826668421312366
11.80000000000001,0.143011454192533,0.6826668421312366
11.81000000000001,0.14307764788003605,0.6826668421312366
11.82000000000001,0.14314381095773648,0.6826668421312366
11.830000000000009,0.14320994346805954,0.6826668421312366
11.84000000000001,0.14327604545333258,0.6826668421312366
11.85000000000001,0.14334211695578533,0.6826668421312366
11.86000000000001,0.14340815801755022,0.6826668421312366
11.87000000000001,0.14347416868066276,0.6826668421312366
11.88000000000001,0.14354014898706174,0.6826668421312366
11.89000000000001,0.14360609897858967,0.6826668421312366
11.90000000000001,0.143672018696993,0.6826668421312366
11.910000000000009,0.14373790818392246,0.6826668421312366
11.920000000000009,0.14380376748093332,0.6826668421312366
11.93000000000001,0.14386959662948579,0.6826668421312366
11.94000000000001,0.14393539567094524,0.6826668421312366
11.95000000000001,0.14400116464658255,0.6826668421312366
11.96000000000001,0.1440669035975744,0.6826668421312366
11.97000000000001,0.1441326125650035,0.6826668421312366
11.98000000000001,0.14419829158985906,0.6826668421312366
11.990000000000009,0.14426394071303691,0.6826668421312366
12.00000000000001,0.14432955997533994,0.6826668421312366
12.01000000000001,0.14439514941747822,0.6826668421312366
12.02000000000001,0.1444607090800695,0.6826668421312366
12.03000000000001,0.14452623900363937,0.6826668421312366
12.04000000000001,0.14459173922862156,0.6826668421312366
12.05000000000001,0.14465720979535834,0.6826668421312366
12.06000000000001,0.14472265074410062,0.6826668421312366
12.07000000000001,0.14478806211500844,0.6826668421312366
12.080000000000009,0.1448534439481511,0.6826668421312366
12.09000000000001,0.1449187962835076,0.6826668421312366
12.10000000000001,0.14498411916096668,0.6826668421312366
12.11000000000001,0.14504941262032742,0.6826668421312366
12.12000000000001,0.1451146767012993,0.6826668421312366
12.13000000000001,0.1451799114435025,0.6826668421312366
12.14000000000001,0.14524511688646832,0.6826668421312366
12.15000000000001,0.14531029306963927,0.6826668421312366
12.16000000000001,0.14537544003236952,0.6826668421312366
12.17000000000001,0.14544055781392506,0.6826668421312366
12.18000000000001,0.14550564645348407,0.6826668421312366
12.19000000000001,0.14557070599013702,0.6826668421312366
12.20000000000001,0.1456357364628872,0.6826668421312366
12.21000000000001,0.14570073791065075,0.6826668421312366
12.22000000000001,0.14576571037225713,0.6826668421312366
12.23000000000001,0.14583065388644928,0.6826668421312366
12.240000000000009,0.14589556849188387,0.6826668421312366
12.25000000000001,0.14596045422713166,0.6826668421312366
12.26000000000001,0.14602531113067763,0.6826668421312366
12.27000000000001,0.14609013924092146,0.6826668421312366
12.28000000000001,0.14615493859617756,0.6826668421312366
12.29000000000001,0.1462197092346755,0.6826668421312366
12.30000000000001,0.14628445119456018,0.6826668421312366
12.31000000000001,0.14634916451389218,0.6826668421312366
12.320000000000011,0.14641384923064787,0.6826668421312366
12.33000000000001,0.14647850538271992,0.6826668421312366
12.34000000000001,0.14654313300791721,0.6826668421312366
12.35000000000001,0.1466077321439655,0.6826668421312366
12.36000000000001,0.1466723028285073,0.6826668421312366
12.37000000000001,0.14673684509910237,0.6826668421312366
12.38000000000001,0.14680135899322788,0.6826668421312366
12.39000000000001,0.14686584454827875,0.6826668421312366
12.40000000000001,0.14693030180156783,0.6826668421312366
12.41000000000001,0.146994730790326,0.6826668421312366
12.42000000000001,0.1470591315517028,0.6826668421312366
12.43000000000001,0.14712350412276634,0.6826668421312366
12.44000000000001,0.14718784854050368,0.6826668421312366
12.45000000000001,0.14725216484182116,0.6826668421312366
12.46000000000001,0.1473164530635444,0.6826668421312366
12.47000000000001,0.14738071324241886,0.6826668421312366
12.480000000000011,0.14744494541510983,0.6826668421312366
12.49000000000001,0.14750914961820277,0.6826668421312366
12.50000000000001,0.14757332588820357,0.6826668421312366
12.51000000000001,0.14763747426153886,0.6826668421312366
12.52000000000001,0.14770159477455608,0.6826668421312366
12.53000000000001,0.14776568746352375,0.6826668421312366
12.54000000000001,0.14782975236463192,0.6826668421312366
12.55000000000001,0.14789378951399212,0.6826668421312366
12.56000000000001,0.14795779894763783,0.6826668421312366
12.570000000000011,0.14802178070152458,0.6826668421312366
12.58000000000001,0.1480857348115302,0.6826668421312366
12.59000000000001,0.14814966131345514,0.6826668421312366
12.60000000000001,0.14821356024302257,0.6826668421312366
12.61000000000001,0.14827743163587875,0.6826668421312366
12.62000000000001,0.14834127552759313,0.6826668421312366
12.63000000000001,0.14840509195365878,0.6826668421312366
12.640000000000011,0.14846888094949234,0.6826668421312366
12.650000000000011,0.14853264255043452,0.6826668421312366
12.66000000000001,0.14859637679175008,0.6826668421312366
12.67000000000001,0.14866008370862832,0.6826668421312366
12.68000000000001,0.14872376333618306,0.6826668421312366
12.69000000000001,0.14878741570945309,0.6826668421312366
12.70000000000001,0.14885104086340215,0.6826668421312366
12.71000000000001,0.14891463883291942,0.6826668421312366
12.72000000000001,0.1489782096528195,0.6826668421312366
12.730000000000011,0.14904175335784284,0.6826668421312366
12.74000000000001,0.14910526998265577,0.6826668421312366
12.75000000000001,0.1491687595618509,0.6826668421312366
12.76000000000001,0.1492322221299472,0.6826668421312366
12.77000000000001,0.14929565772139025,0.6826668421312366
12.78000000000001,0.14935906637055257,0.6826668421312366
12.79000000000001,0.1494224481117337,0.6826668421312366
12.800000000000011,0.1494858029791604,0.6826668421312366
12.810000000000011,0.14954913100698705,0.6826668421312366
12.820000000000011,0.14961243222929566,0.6826668421312366
12.83000000000001,0.14967570668009622,0.6826668421312366
12.84000000000001,0.14973895439332682,0.6826668421312366
12.85000000000001,0.14980217540285395,0.6826668421312366
12.86000000000001,0.14986536974247264,0.6826668421312366
12.87000000000001,0.14992853744590673,0.6826668421312366
12.88000000000001,0.14999167854680895,0.6826668421312366
12.890000000000011,0.15005479307876135,0.6826668421312366
12.900000000000011,0.1501178810752753,0.6826668421312366
12.91000000000001,0.1501809425697918,0.6826668421312366
12.92000000000001,0.15024397759568175,0.6826668421312366
12.93000000000001,0.15030698618624597,0.6826668421312366
12.94000000000001,0.15036996837471553,0.6826668421312366
12.95000000000001,0.15043292419425197,0.6826668421312366
12.960000000000012,0.1504958536779475,0.6826668421312366
12.970000000000011,0.15055875685882503,0.6826668421312366
12.980000000000011,0.15062163376983867,0.6826668421312366
12.99000000000001,0.1506844844438737,0.6826668421312366
13.00000000000001,0.15074730891374688,0.6826668421312366
13.01000000000001,0.1508101072122066,0.6826668421312366
13.02000000000001,0.15087287937193306,0.6826668421312366
13.03000000000001,0.15093562542553854,0.6826668421312366
13.04000000000001,0.15099834540556756,0.6826668421312366
13.050000000000011,0.1510610393444971,0.6826668421312366
13.060000000000011,0.15112370727473673,0.6826668421312366
13.070000000000011,0.15118634922862886,0.6826668421312366
13.08000000000001,0.15124896523844897,0.6826668421312366
13.09000000000001,0.15131155533640567,0.6826668421312366
13.10000000000001,0.15137411955464108,0.6826668421312366
13.11000000000001,0.15143665792523087,0.6826668421312366
13.120000000000012,0.15149917048018446,0.6826668421312366
13.130000000000011,0.1515616572514454,0.6826668421312366
13.140000000000011,0.15162411827089128,0.6826668421312366
13.150000000000011,0.15168655357033412,0.6826668421312366
13.16000000000001,0.15174896318152045,0.6826668421312366
13.17000000000001,0.15181134713613165,0.6826668421312366
13.18000000000001,0.1518737054657839,0.6826668421312366
13.19000000000001,0.1519360382020286,0.6826668421312366
13.20000000000001,0.1519983453763524,0.6826668421312366
13.210000000000012,0.15206062702017747,0.6826668421312366
13.220000000000011,0.1521228831648616,0.6826668421312366
13.230000000000011,0.15218511384169855,0.6826668421312366
13.24000000000001,0.15224731908191805,0.6826668421312366
13.25000000000001,0.15230949891668602,0.6826668421312366
13.26000000000001,0.15237165337710487,0.6826668421312366
13.27000000000001,0.15243378249421355,0.6826668421312366
13.280000000000012,0.1524958862989878,0.6826668421312366
13.290000000000012,0.15255796482234035,0.6826668421312366
13.300000000000011,0.15262001809512096,0.6826668421312366
13.310000000000011,0.15268204614811678,0.6826668421312366
13.320000000000011,0.15274404901205244,0.6826668421312366
13.33000000000001,0.1528060267175902,0.6826668421312366
13.34000000000001,0.1528679792953302,0.6826668421312366
13.35000000000001,0.1529299067758106,0.6826668421312366
13.36000000000001,0.1529918091895077,0.6826668421312366
13.370000000000012,0.15305368656683624,0.6826668421312366
13.380000000000011,0.15311553893814947,0.6826668421312366
13.390000000000011,0.1531773663337393,0.6826668421312366
13.400000000000011,0.1532391687838367,0.6826668421312366
13.41000000000001,0.1533009463186115,0.6826668421312366
13.42000000000001,0.15336269896817287,0.6826668421312366
13.43000000000001,0.15342442676256943,0.6826668421312366
13.440000000000012,0.15348612973178927,0.6826668421312366
13.450000000000012,0.15354780790576025,0.6826668421312366
13.460000000000012,0.15360946131435027,0.6826668421312366
13.470000000000011,0.15367108998736712,0.6826668421312366
13.480000000000011,0.153732693954559,0.6826668421312366
13.49000000000001,0.15379427324561443,0.6826668421312366
13.50000000000001,0.15385582789016258,0.6826668421312366
13.51000000000001,0.15391735791777333,0.6826668421312366
13.52000000000001,0.15397886335795752,0.6826668421312366
13.530000000000012,0.15404034424016705,0.6826668421312366
13.540000000000012,0.15410180059379508,0.6826668421312366
13.550000000000011,0.15416323244817617,0.6826668421312366
13.560000000000011,0.15422463983258644,0.6826668421312366
13.570000000000011,0.1542860227762438,0.6826668421312366
13.58000000000001,0.15434738130830802,0.6826668421312366
13.59000000000001,0.15440871545788096,0.6826668421312366
13.600000000000012,0.1544700252540067,0.6826668421312366
13.610000000000012,0.15453131072567164,0.6826668421312366
13.620000000000012,0.1545925719018048,0.6826668421312366
13.630000000000011,0.15465380881127794,0.6826668421312366
13.640000000000011,0.15471502148290553,0.6826668421312366
13.650000000000011,0.15477620994544522,0.6826668421312366
13.66000000000001,0.15483737422759775,0.6826668421312366
13.67000000000001,0.1548985143580072,0.6826668421312366
13.68000000000001,0.15495963036526117,0.6826668421312366
13.690000000000012,0.15502072227789093,0.6826668421312366
13.700000000000012,0.15508179012437148,0.6826668421312366
13.710000000000012,0.15514283393312184,0.6826668421312366
13.720000000000011,0.1552038537325051,0.6826668421312366
13.730000000000011,0.15526484955082862,0.6826668421312366
13.74000000000001,0.1553258214163442,0.6826668421312366
13.75000000000001,0.15538676935724827,0.6826668421312366
13.760000000000012,0.15544769340168188,0.6826668421312366
13.770000000000012,0.15550859357773095,0.6826668421312366
13.780000000000012,0.15556946991342652,0.6826668421312366
13.790000000000012,0.15563032243674474,0.6826668421312366
13.800000000000011,0.15569115117560708,0.6826668421312366
13.810000000000011,0.15575195615788057,0.6826668421312366
13.820000000000011,0.1558127374113778,0.6826668421312366
13.83000000000001,0.1558734949638571,0.6826668421312366
13.84000000000001,0.15593422884302277,0.6826668421312366
13.850000000000012,0.15599493907652523,0.6826668421312366
13.860000000000012,0.15605562569196096,0.6826668421312366
13.870000000000012,0.15611628871687297,0.6826668421312366
13.880000000000011,0.15617692817875067,0.6826668421312366
13.890000000000011,0.15623754410503024,0.6826668421312366
13.900000000000011,0.15629813652309446,0.6826668421312366
13.91000000000001,0.1563587054602733,0.6826668421312366
13.920000000000012,0.15641925094384357,0.6826668421312366
13.930000000000012,0.1564797730010295,0.6826668421312366
13.940000000000012,0.1565402716590026,0.6826668421312366
13.950000000000012,0.15660074694488194,0.6826668421312366
13.960000000000012,0.1566611988857342,0.6826668421312366
13.970000000000011,0.15672162750857388,0.6826668421312366
13.980000000000011,0.1567820328403634,0.6826668421312366
13.99000000000001,0.15684241490801334,0.6826668421312366
14.00000000000001,0.1569027737383824,0.6826668421312366
14.010000000000012,0.15696310935827767,0.6826668421312366
14.020000000000012,0.15702342179445475,0.6826668421312366
14.030000000000012,0.1570837110736179,0.6826668421312366
14.040000000000012,0.15714397722242007,0.6826668421312366
14.050000000000011,0.1572042202674632,0.6826668421312366
14.060000000000011,0.15726444023529826,0.6826668421312366
14.070000000000011,0.15732463715242542,0.6826668421312366
14.080000000000013,0.15738481104529412,0.6826668421312366
14.090000000000012,0.15744496194030327,0.6826668421312366
14.100000000000012,0.1575050898638014,0.6826668421312366
14.110000000000012,0.15756519484208678,0.6826668421312366
14.120000000000012,0.15762527690140749,0.6826668421312366
14.130000000000011,0.15768533606796162,0.6826668421312366
14.140000000000011,0.15774537236789743,0.6826668421312366
14.150000000000011,0.15780538582731335,0.6826668421312366
14.16000000000001,0.1578653764722583,0.6826668421312366
14.170000000000012,0.15792534432873165,0.6826668421312366
14.180000000000012,0.1579852894226835,0.6826668421312366
14.190000000000012,0.15804521178001465,0.6826668421312366
14.200000000000012,0.1581051114265769,0.6826668421312366
14.210000000000012,0.15816498838817303,0.6826668421312366
14.220000000000011,0.15822484269055706,0.6826668421312366
14.230000000000011,0.15828467435943422,0.6826668421312366
14.240000000000013,0.15834448342046134,0.6826668421312366
14.250000000000012,0.15840426989924664,0.6826668421312366
14.260000000000012,0.15846403382135008,0.6826668421312366
14.270000000000012,0.15852377521228353,0.6826668421312366
14.280000000000012,0.15858349409751069,0.6826668421312366
14.290000000000012,0.1586431905024474,0.6826668421312366
14.300000000000011,0.1587028644524617,0.6826668421312366
14.310000000000011,0.1587625159728739,0.6826668421312366
14.320000000000011,0.15882214508895684,0.6826668421312366
14.330000000000013,0.15888175182593586,0.6826668421312366
14.340000000000012,0.15894133620898904,0.6826668421312366
14.350000000000012,0.15900089826324726,0.6826668421312366
14.360000000000012,0.15906043801379435,0.6826668421312366
14.370000000000012,0.15911995548566726,0.6826668421312366
14.380000000000011,0.15917945070385608,0.6826668421312366
14.390000000000011,0.1592389236933042,0.6826668421312366
14.400000000000013,0.15929837447890852,0.6826668421312366
14.410000000000013,0.15935780308551944,0.6826668421312366
14.420000000000012,0.15941720953794106,0.6826668421312366
14.430000000000012,0.15947659386093124,0.6826668421312366
14.440000000000012,0.15953595607920187,0.6826668421312366
14.450000000000012,0.15959529621741878,0.6826668421312366
14.460000000000012,0.15965461430020197,0.6826668421312366
14.470000000000011,0.1597139103521258,0.6826668421312366
14.480000000000011,0.1597731843977189,0.6826668421312366
14.490000000000013,0.15983243646146456,0.6826668421312366
14.500000000000012,0.15989166656780057,0.6826668421312366
14.510000000000012,0.15995087474111958,0.6826668421312366
14.520000000000012,0.1600100610057691,0.6826668421312366
14.530000000000012,0.1600692253860515,0.6826668421312366
14.540000000000012,0.16012836790622442,0.6826668421312366
14.550000000000011,0.16018748859050067,0.6826668421312366
14.560000000000013,0.16024658746304835,0.6826668421312366
14.570000000000013,0.16030566454799097,0.6826668421312366
14.580000000000013,0.16036471986940776,0.6826668421312366
14.590000000000012,0.1604237534513335,0.6826668421312366
14.600000000000012,0.16048276531775882,0.6826668421312366
14.610000000000012,0.16054175549263022,0.6826668421312366
14.620000000000012,0.16060072399985026,0.6826668421312366
14.630000000000011,0.1606596708632776,0.6826668421312366
14.640000000000011,0.1607185961067272,0.6826668421312366
14.650000000000013,0.1607774997539703,0.6826668421312366
14.660000000000013,0.1608363818287347,0.6826668421312366
14.670000000000012,0.16089524235470468,0.6826668421312366
14.680000000000012,0.16095408135552128,0.6826668421312366
14.690000000000012,0.16101289885478237,0.6826668421312366
14.700000000000012,0.16107169487604267,0.6826668421312366
14.710000000000012,0.16113046944281395,0.6826668421312366
14.720000000000013,0.16118922257856516,0.6826668421312366
14.730000000000013,0.1612479543067224,0.6826668421312366
14.740000000000013,0.1613066646506692,0.6826668421312366
14.750000000000012,0.1613653536337465,0.6826668421312366
14.760000000000012,0.16142402127925284,0.6826668421312366
14.770000000000012,0.16148266761044447,0.6826668421312366
14.780000000000012,0.16154129265053532,0.6826668421312366
14.790000000000012,0.16159989642269737,0.6826668421312366
14.800000000000011,0.16165847895006044,0.6826668421312366
14.810000000000013,0.1617170402557125,0.6826668421312366
14.820000000000013,0.16177558036269984,0.6826668421312366
14.830000000000013,0.16183409929402695,0.6826668421312366
14.840000000000012,0.16189259707265674,0.6826668421312366
14.850000000000012,0.1619510737215107,0.6826668421312366
14.860000000000012,0.16200952926346898,0.6826668421312366
14.870000000000012,0.1620679637213704,0.6826668421312366
14.880000000000013,0.1621263771180126,0.6826668421312366
14.890000000000013,0.1621847694761523,0.6826668421312366
14.900000000000013,0.16224314081850508,0.6826668421312366
14.910000000000013,0.16230149116774584,0.6826668421312366
14.920000000000012,0.16235982054650866,0.6826668421312366
14.930000000000012,0.16241812897738697,0.6826668421312366
14.940000000000012,0.16247641648293368,0.6826668421312366
14.950000000000012,0.16253468308566124,0.6826668421312366
14.960000000000012,0.1625929288080418,0.6826668421312366
14.970000000000013,0.16265115367250724,0.6826668421312366
14.980000000000013,0.1627093577014493,0.6826668421312366
14.990000000000013,0.1627675409172197,0.6826668421312366
15.000000000000012,0.16282570334213026,0.6826668421312366
15.010000000000012,0.16288384499845288,0.6826668421312366
15.020000000000012,0.16294196590841978,0.6826668421312366
15.030000000000012,0.16300006609422354,0.6826668421312366
15.040000000000013,0.16305814557801723,0.6826668421312366
15.050000000000013,0.16311620438191443,0.6826668421312366
15.060000000000013,0.16317424252798937,0.6826668421312366
15.070000000000013,0.16323226003827707,0.6826668421312366
15.080000000000013,0.16329025693477342,0.6826668421312366
15.090000000000012,0.16334823323943523,0.6826668421312366
15.100000000000012,0.16340618897418036,0.6826668421312366
15.110000000000012,0.16346412416088785,0.6826668421312366
15.120000000000012,0.16352203882139793,0.6826668421312366
15.130000000000013,0.16357993297751222,0.6826668421312366
15.140000000000013,0.1636378066509937,0.6826668421312366
15.150000000000013,0.163695659863567,0.6826668421312366
15.160000000000013,0.1637534926369182,0.6826668421312366
15.170000000000012,0.1638113049926953,0.6826668421312366
15.180000000000012,0.16386909695250795,0.6826668421312366
15.190000000000012,0.16392686853792782,0.6826668421312366
15.200000000000014,0.16398461977048848,0.6826668421312366
15.210000000000013,0.1640423506716857,0.6826668421312366
15.220000000000013,0.16410006126297733,0.6826668421312366
15.230000000000013,0.16415775156578358,0.6826668421312366
15.240000000000013,0.16421542160148705,0.6826668421312366
15.250000000000012,0.16427307139143274,0.6826668421312366
15.260000000000012,0.16433070095692823,0.6826668421312366
15.270000000000012,0.16438831031924375,0.6826668421312366
15.280000000000012,0.1644458994996123,0.6826668421312366
15.290000000000013,0.16450346851922973,0.6826668421312366
15.300000000000013,0.16456101739925474,0.6826668421312366
15.310000000000013,0.16461854616080912,0.6826668421312366
15.320000000000013,0.16467605482497766,0.6826668421312366
15.330000000000013,0.1647335434128085,0.6826668421312366
15.340000000000012,0.16479101194531295,0.6826668421312366
15.350000000000012,0.16484846044346574,0.6826668421312366
15.360000000000014,0.16490588892820507,0.6826668421312366
15.370000000000013,0.16496329742043264,0.6826668421312366
15.380000000000013,0.16502068594101388,0.6826668421312366
15.390000000000013,0.16507805451077787,0.6826668421312366
15.400000000000013,0.16513540315051753,0.6826668421312366
15.410000000000013,0.16519273188098976,0.6826668421312366
15.420000000000012,0.16525004072291535,0.6826668421312366
15.430000000000012,0.16530732969697928,0.6826668421312366
15.440000000000012,0.16536459882383053,0.6826668421312366
15.450000000000014,0.16542184812408253,0.6826668421312366
15.460000000000013,0.16547907761831296,0.6826668421312366
15.470000000000013,0.1655362873270639,0.6826668421312366
15.480000000000013,0.165593477270842,0.6826668421312366
15.490000000000013,0.16565064747011854,0.6826668421312366
15.500000000000012,0.16570779794532936,0.6826668421312366
15.510000000000012,0.16576492871687518,0.6826668421312366
15.520000000000014,0.16582203980512158,0.6826668421312366
15.530000000000014,0.16587913123039902,0.6826668421312366
15.540000000000013,0.16593620301300305,0.6826668421312366
15.550000000000013,0.16599325517319422,0.6826668421312366
15.560000000000013,0.1660502877311984,0.6826668421312366
15.570000000000013,0.16610730070720672,0.6826668421312366
15.580000000000013,0.16616429412137557,0.6826668421312366
15.590000000000012,0.1662212679938269,0.6826668421312366
15.600000000000012,0.16627822234464812,0.6826668421312366
15.610000000000014,0.16633515719389227,0.6826668421312366
15.620000000000013,0.1663920725615781,0.6826668421312366
15.630000000000013,0.16644896846769006,0.6826668421312366
15.640000000000013,0.16650584493217854,0.6826668421312366
15.650000000000013,0.1665627019749599,0.6826668421312366
15.660000000000013,0.16661953961591636,0.6826668421312366
15.670000000000012,0.1666763578748964,0.6826668421312366
15.680000000000014,0.16673315677171457,0.6826668421312366
15.690000000000014,0.16678993632615177,0.6826668421312366
15.700000000000014,0.16684669655795517,0.6826668421312366
15.710000000000013,0.16690343748683845,0.6826668421312366
15.720000000000013,0.16696015913248166,0.6826668421312366
15.730000000000013,0.16701686151453157,0.6826668421312366
15.740000000000013,0.16707354465260152,0.6826668421312366
15.750000000000012,0.1671302085662716,0.6826668421312366
15.760000000000012,0.16718685327508875,0.6826668421312366
15.770000000000014,0.16724347879856682,0.6826668421312366
15.780000000000014,0.1673000851561866,0.6826668421312366
15.790000000000013,0.1673566723673959,0.6826668421312366
15.800000000000013,0.1674132404516098,0.6826668421312366
15.810000000000013,0.16746978942821036,0.6826668421312366
15.820000000000013,0.1675263193165472,0.6826668421312366
15.830000000000013,0.1675828301359371,0.6826668421312366
15.840000000000014,0.1676393219056644,0.6826668421312366
15.850000000000014,0.16769579464498086,0.6826668421312366
15.860000000000014,0.16775224837310584,0.6826668421312366
15.870000000000013,0.16780868310922653,0.6826668421312366
15.880000000000013,0.16786509887249768,0.6826668421312366
15.890000000000013,0.16792149568204195,0.6826668421312366
15.900000000000013,0.16797787355694993,0.6826668421312366
15.910000000000013,0.16803423251628005,0.6826668421312366
15.920000000000012,0.16809057257905896,0.6826668421312366
15.930000000000014,0.16814689376428127,0.6826668421312366
15.940000000000014,0.16820319609090995,0.6826668421312366
15.950000000000014,0.16825947957787615,0.6826668421312366
15.960000000000013,0.16831574424407938,0.6826668421312366
15.970000000000013,0.16837199010838752,0.6826668421312366
15.980000000000013,0.1684282171896371,0.6826668421312366
15.990000000000013,0.16848442550663303,0.6826668421312366
16.000000000000014,0.16854061507814902,0.6826668421312366
16.010000000000012,0.16859678592292737,0.6826668421312366
16.020000000000014,0.1686529380596793,0.6826668421312366
16.030000000000015,0.16870907150708475,0.6826668421312366
16.040000000000013,0.1687651862837927,0.6826668421312366
16.05000000000001,0.16882128240842106,0.6826668421312366
16.060000000000013,0.16887735989955693,0.6826668421312366
16.070000000000014,0.16893341877575643,0.6826668421312366
16.080000000000013,0.16898945905554494,0.6826668421312366
16.090000000000014,0.16904548075741724,0.6826668421312366
16.100000000000016,0.1691014838998373,0.6826668421312366
16.110000000000014,0.16915746850123864,0.6826668421312366
16.12000000000001,0.16921343458002427,0.6826668421312366
16.130000000000013,0.1692693821545668,0.6826668421312366
16.140000000000015,0.16932531124320838,0.6826668421312366
16.150000000000013,0.16938122186426097,0.6826668421312366
16.160000000000014,0.16943711403600634,0.6826668421312366
16.170000000000016,0.16949298777669602,0.6826668421312366
16.180000000000014,0.16954884310455157,0.6826668421312366
16.190000000000012,0.16960468003776444,0.6826668421312366
16.200000000000014,0.16966049859449625,0.6826668421312366
16.210000000000015,0.16971629879287872,0.6826668421312366
16.220000000000013,0.16977208065101368,0.6826668421312366
16.23000000000001,0.16982784418697336,0.6826668421312366
16.240000000000013,0.16988358941880033,0.6826668421312366
16.250000000000014,0.1699393163645074,0.6826668421312366
16.260000000000012,0.16999502504207806,0.6826668421312366
16.270000000000014,0.17005071546946623,0.6826668421312366
16.280000000000015,0.1701063876645965,0.6826668421312366
16.290000000000013,0.170162041645364,0.6826668421312366
16.30000000000001,0.17021767742963478,0.6826668421312366
16.310000000000013,0.17027329503524566,0.6826668421312366
16.320000000000014,0.1703288944800043,0.6826668421312366
16.330000000000013,0.17038447578168925,0.6826668421312366
16.340000000000014,0.17044003895805018,0.6826668421312366
16.350000000000016,0.1704955840268078,0.6826668421312366
16.360000000000014,0.17055111100565393,0.6826668421312366
16.37000000000001,0.17060661991225165,0.6826668421312366
16.380000000000013,0.1706621107642353,0.6826668421312366
16.390000000000015,0.17071758357921052,0.6826668421312366
16.400000000000013,0.17077303837475444,0.6826668421312366
16.410000000000014,0.17082847516841554,0.6826668421312366
16.420000000000016,0.17088389397771395,0.6826668421312366
16.430000000000014,0.1709392948201413,0.6826668421312366
16.440000000000012,0.17099467771316101,0.6826668421312366
16.450000000000014,0.17104406769321326,0.6826668421312366
16.55000000000001,0.1685621066790179,0.6826668421312366
16.650000000000013,0.16608811349862504,0.6826668421312366
16.750000000000014,0.1636220119038464,0.6826668421312366
16.850000000000016,0.16116372685488678,0.6826668421312366
16.950000000000014,0.15871318449369978,0.6826668421312366
17.050000000000015,0.15627031211809722,0.6826668421312366
17.150000000000013,0.15383503815658223,0.6826668421312366
17.250000000000014,0.15140729214388138,0.6826668421312366
17.350000000000016,0.14898700469715587,0.6826668421312366
17.450000000000014,0.14657410749286418,0.6826668421312366
17.550000000000015,0.14416853324425705,0.6826668421312366
17.650000000000016,0.14177021567948506,0.6826668421312366
17.750000000000014,0.1393790895202958,0.6826668421312366
17.850000000000016,0.13699509046130182,0.6826668421312366
17.950000000000014,0.1346181551498032,0.6826668421312366
18.050000000000015,0.13224822116614351,0.6826668421312366
18.150000000000016,0.12988522700458424,0.6826668421312366
18.250000000000014,0.12752911205468076,0.6826668421312366
18.350000000000016,0.12517981658314178,0.6826668421312366
18.450000000000017,0.12283728171616096,0.6826668421312366
18.550000000000015,0.1205014494222015,0.6826668421312366
18.650000000000016,0.11817226249522221,0.6826668421312366
18.750000000000014,0.11584966453833147,0.6826668421312366
18.850000000000016,0.113533599947854,0.6826668421312366
18.950000000000017,0.11122401389779889,0.6826668421312366
19.050000000000015,0.10892085232471671,0.6826668421312366
19.150000000000016,0.10662406191293382,0.6826668421312366
19.250000000000018,0.10433359008015157,0.6826668421312366
19.350000000000016,0.10204938496340155,0.6826668421312366
19.450000000000017,0.09977139540534251,0.6826668421312366
19.550000000000015,0.09749957094089337,0.6826668421312366
19.650000000000016,0.09523386178418851,0.6826668421312366
19.750000000000018,0.09297421881584829,0.6826668421312366
19.850000000000016,0.09072059357055443,0.6826668421312366
19.950000000000017,0.0884729382249211,0.6826668421312366
20.05000000000002,0.08623120558565428,0.6826668421312366
20.150000000000016,0.0839953490779906,0.6826668421312366
20.250000000000018,0.08176532273440634,0.6826668421312366
20.350000000000016,0.07954108118359195,0.6826668421312366
20.450000000000017,0.0773225796396807,0.6826668421312366
20.55000000000002,0.07510977389172711,0.6826668421312366
20.650000000000016,0.07290262029342812,0.6826668421312366
20.750000000000018,0.0707010757530776,0.6826668421312366
20.85000000000002,0.06850509772375035,0.6826668421312366
20.950000000000017,0.06631464419370911,0.6826668421312366
21.05000000000002,0.06412967367702564,0.6826668421312366
21.150000000000016,0.06195014520441493,0.6826668421312366
21.250000000000018,0.05977601831427074,0.6826668421312366
21.35000000000002,0.0576072530439024,0.6826668421312366
21.450000000000017,0.05544380992096431,0.6826668421312366
21.55000000000002,0.05328564995507386,0.6826668421312366
21.65000000000002,0.051132734629612014,0.6826668421312366
21.750000000000018,0.04898502589370431,0.6826668421312366
21.85000000000002,0.04684248615437303,0.6826668421312366
21.950000000000017,0.0447050782688606,0.6826668421312366
22.05000000000002,0.04257276553711633,0.6826668421312366
22.15000000000002,0.04044551169444471,0.6826668421312366
22.250000000000018,0.03832328090430858,0.6826668421312366
22.35000000000002,0.036206037751286155,0.6826668421312366
22.45000000000002,0.03409374723417515,0.6826668421312366
22.55000000000002,0.031986374759241584,0.6826668421312366
22.65000000000002,0.029883886133609244,0.6826668421312366
22.750000000000018,0.02778624755878766,0.6826668421312366
22.85000000000002,0.02569342562433221,0.6826668421312366
22.95000000000002,0.02360538730163526,0.6826668421312366
23.05000000000002,0.021522099937844666,0.6826668421312366
23.15000000000002,0.019443531249906616,0.6826668421312366
23.25000000000002,0.017369649318727615,0.6826668421312366
23.35000000000002,0.015300422583456865,0.6826668421312366
23.45000000000002,0.01323581983588116,0.6826668421312366
23.55000000000002,0.011175810214935125,0.6826668421312366
23.65000000000002,0.009120363201316536,0.6826668421312366
23.75000000000002,0.007069448612213244,0.6826668421312366
23.85000000000002,0.005023036596130903,0.6826668421312366
23.95000000000002,0.0029810976278234194,0.6826668421312366
24.050000000000022,0.0009436025033231935,0.6826668421312366
24.10000000000002,-2.0854629134703372e-16,0.6826668421312366
34.99000000000003,-2.0854629134703372e-16,0.6826668421312366

